Toward Metric Indexes for Incremental Insertion and Querying

In this work we explore the use of metric index structures, which accelerate nearest neighbor queries, in the scenario where we need to interleave insertions and queries during deployment. This use-case is inspired by a real-life need in malware analysis triage, and is surprisingly understudied. Existing literature tends to either focus on only final query efficiency, often does not support incremental insertion, or does not support arbitrary distance metrics. We modify and improve three algorithms to support our scenario of incremental insertion and querying with arbitrary metrics, and evaluate them on multiple datasets and distance metrics while varying the value of $k$ for the desired number of nearest neighbors. In doing so we determine that our improved Vantage-Point tree of Minimum-Variance performs best for this scenario.

==> cover_example.tikz <==
\begin{tikzpicture}[auto]

\def\centerarc[#1](#2)(#3:#4:#5)% Syntax: [draw options] (center) (initial angle:final angle:radius)
    { \draw[#1] ($(#2)+({#5*cos(#3)},{#5*sin(#3)})$) arc (#3:#4:#5); }

\begin{scope}

\clip(-2.5,-2.5) rectangle (3.5,3.5);

\draw[] (-2.5,-2.5) rectangle (3.5,3.5);


%actual data points
\draw[fill] (-0.5, -0.85) circle (0.075);
\draw[fill] (0, 0.5) circle (0.075);
\draw[fill] (0.6, 0.54) circle (0.075);
\draw[fill] (-0.75, 0.9) circle (0.075);
\draw[fill] (-0.65, -0.55) circle (0.075);
\draw[fill] (-1.5, 0) circle (0.075);
\draw[fill] (0, -1.75) circle (0.075);
\draw[fill] (0.9, 1.94) circle (0.075);
\draw[fill] (1.95, -1.25) circle (0.075);
\draw[fill] (-2, -1.45) circle (0.075);
\draw[fill] (2.5, 0) circle (0.075);
\draw[fill] (0, -0.5) circle (0.075);
\draw[fill] (2.6, 1.54) circle (0.075);
\draw[fill] (3.0, 2.0) circle (0.075);
\draw[fill] (1.65, 2.7) circle (0.075);
\draw[fill] (1.5, 3) circle (0.075);
\draw[fill] (2, 1.75) circle (0.075);
\draw[fill] (1.2, 1.9) circle (0.075);
\draw[fill] (1.7, 1.75) circle (0.075);
\draw[fill] (1.75, 2.45) circle (0.075);
\draw[fill] (2.5, 2.5) circle (0.075);



% \centerarc[red,thick](0:360:0.1);
\centerarc[red,thick](0.6, 0.54)(0:360:3.34); %Root, must encompass everyone

\centerarc[red,thick](-1.5, 0)(0:360:2.4);

\centerarc[red,thick](1.7, 1.75)(0:360:1.4);

\centerarc[red,thick](1.2, 1.9)(0:360:0.38);
\centerarc[red,thick](1.65, 2.7)(0:360:0.43);
\centerarc[red,thick](-0.75, 0.9)(0:360:0.95);
\centerarc[red,thick](2.6, 1.54)(0:360:0.7);
\centerarc[red,thick](1.95, -1.25)(0:360:1.45);
\centerarc[red,thick](-0.65, -0.55)(0:360:0.75);

\end{scope}

\end{tikzpicture}

==> logs/Covtype_construction.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,47183,442150500,15432197,384779851,21308738,356260503
RBC,46567,442150500,22755230,386717679,24381370,356823823
VP,13914,9615079,7438,9165404,3017,8835279
VPMV,55147,11121803,18450,10846576,20963,9872659
Cover,19466,30828306,18550,26685263,43728,22899896

==> logs/Covtype_construction2.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,47183,442150500,15432197,384779851,21308738,356260503
RBC,46567,442150500,22755230,386717679,24381370,356823823
VP,13914,9615079,7438,9165404,3017,8835279
VPMV,55147,11121803,18450,10846576,20963,9872659

==> logs/Covtype_insertion.csv <==
algo,k,reads,writes,rw,query_dists,insert_dists,query_time,insert_time,allDistR,allTime
naive,1,1,100,0.01,291005500,0,213735,25,1,213760
naive,5,1,100,0.01,291005500,0,107617,15,1,107632
naive,25,1,100,0.01,291005500,0,126545,11,1,126556
naive,100,1,100,0.01,291005500,0,114915,13,1,114928
naive,1,1,10,0.1,291005500,0,115646,16,1,115662
naive,5,1,10,0.1,291005500,0,243370,10,1,243380
naive,25,1,10,0.1,291005500,0,240217,118,1,240335
naive,100,1,10,0.1,291005500,0,110143,8,1,110151
naive,1,1,1,1,291005500,0,108537,12,1,108549
naive,5,1,1,1,291005500,0,111079,8,1,111087
naive,25,1,1,1,291005500,0,119633,18,1,119651
naive,100,1,1,1,291005500,0,118578,14,1,118592
naive,1,10,1,10,2910055000,0,2331048,10,1,2331058
naive,5,10,1,10,2910055000,0,1165103,9,1,1165112
naive,25,10,1,10,2910055000,0,1164578,9,1,1164587
naive,100,10,1,10,2910055000,0,1240681,13,1,1240694
naive,1,100,1,100,29100550000,0,11455300,14,1,11455314
naive,5,100,1,100,29100550000,0,11630968,11,1,11630979
naive,25,100,1,100,29100550000,0,11720808,14,1,11720822
naive,100,100,1,100,29100550000,0,11958385,17,1,11958402
RBC,1,1,100,0.01,18071462,675985,6701,54526,0.064423,61227
RBC,5,1,100,0.01,61360335,676851,21471,33454,0.213182,54925
RBC,25,1,100,0.01,162575880,691714,60269,38514,0.561046,98783
RBC,100,1,100,0.01,240461812,663828,94545,31630,0.828595,126175
RBC,1,1,10,0.1,18086379,670329,5742,50879,0.064455,56621
RBC,5,1,10,0.1,61054415,691258,31658,30957,0.21218,62615
RBC,25,1,10,0.1,162665316,671326,64289,48491,0.561284,112780
RBC,100,1,10,0.1,240275593,674485,90953,23491,0.827991,114444
RBC,1,1,1,1,18070517,617933,5586,11990,0.06422,17576
RBC,5,1,1,1,61334078,670188,20751,32717,0.213069,53468
RBC,25,1,1,1,162798353,679599,60510,66659,0.561769,127169
RBC,100,1,1,1,240130438,678179,115952,65954,0.827505,181906
RBC,1,10,1,10,176245481,652988,83133,18229,0.060789,101362
RBC,5,10,1,10,612483851,664256,268188,44126,0.2107,312314
RBC,25,10,1,10,1628204269,667885,619934,39549,0.559739,659483
RBC,100,10,1,10,2401479398,657746,925150,24146,0.825461,949296
RBC,1,100,1,100,1816748498,675366,908442,50118,0.062453,958560
RBC,5,100,1,100,6222240580,673805,2732912,28277,0.213842,2761189
RBC,25,100,1,100,16365748198,669892,7541522,47849,0.562409,7589371
RBC,100,100,1,100,24060826727,643213,13496266,15961,0.826839,13512227
RBCi,1,1,100,0.01,2141390,639926,1703,6834,0.009558,8537
RBCi,5,1,100,0.01,2722090,675589,2477,52596,0.011676,55073
RBCi,25,1,100,0.01,3951908,585958,3537,9188,0.015594,12725
RBCi,100,1,100,0.01,5580541,567632,3844,6403,0.021127,10247
RBCi,1,1,10,0.1,2145506,669193,1546,44738,0.009672,46284
RBCi,5,1,10,0.1,2718797,665183,2239,50190,0.011629,52429
RBCi,25,1,10,0.1,3952519,693998,1937,71019,0.015967,72956
RBCi,100,1,10,0.1,5617351,660490,2920,15460,0.021573,18380
RBCi,1,1,1,1,2144997,690866,901,41456,0.009745,42357
RBCi,5,1,1,1,2720155,671541,1051,28653,0.011655,29704
RBCi,25,1,1,1,3950888,676957,2560,67695,0.015903,70255
RBCi,100,1,1,1,5614359,670442,3781,46161,0.021597,49942
RBCi,1,10,1,10,21506831,661671,15864,11264,0.007618,27128
RBCi,5,10,1,10,27365905,685560,22376,39399,0.009639,61775
RBCi,25,10,1,10,39412056,668081,32938,57112,0.013773,90050
RBCi,100,10,1,10,54249031,666143,59703,92923,0.018871,152626
RBCi,1,100,1,100,213879173,561999,222949,6090,0.007369,229039
RBCi,5,100,1,100,271416158,671672,229997,68174,0.00935,298171
RBCi,25,100,1,100,390057441,659593,351622,29999,0.013426,381621
RBCi,100,100,1,100,535259432,672679,847100,52078,0.018417,899178
VP,1,1,100,0.01,719379,16000,499,12,0.002527,511
VP,5,1,100,0.01,1860550,16000,702,9,0.006449,711
VP,25,1,100,0.01,4032504,16000,2468,16,0.013912,2484
VP,100,1,100,0.01,6892525,16000,3784,9,0.02374,3793
VP,1,1,10,0.1,719379,16000,344,10,0.002527,354
VP,5,1,10,0.1,1860550,16000,568,6,0.006449,574
VP,25,1,10,0.1,4032504,16000,1994,10,0.013912,2004
VP,100,1,10,0.1,6892525,16000,5049,10,0.02374,5059
VP,1,1,1,1,719379,16000,534,16,0.002527,550
VP,5,1,1,1,1860550,16000,993,8,0.006449,1001
VP,25,1,1,1,4032504,16000,2514,10,0.013912,2524
VP,100,1,1,1,6892525,16000,2356,10,0.02374,2366
VP,1,10,1,10,7571333,16000,2947,13,0.002607,2960
VP,5,10,1,10,19358736,16000,6066,11,0.006658,6077
VP,25,10,1,10,39980772,16000,16939,24,0.013744,16963
VP,100,10,1,10,67529088,16000,41274,17,0.023211,41291
VP,1,100,1,100,75700659,16000,49406,19,0.002602,49425
VP,5,100,1,100,191767811,16000,107742,26,0.00659,107768
VP,25,100,1,100,397037844,16000,235278,25,0.013644,235303
VP,100,100,1,100,673039462,16000,617994,24,0.023129,618018
VPMV,1,1,100,0.01,97030,18983,92,28,0.000399,120
VPMV,5,1,100,0.01,247694,18983,236,18,0.000916,254
VPMV,25,1,100,0.01,642075,18983,506,13,0.002272,519
VPMV,100,1,100,0.01,1459134,18983,1427,23,0.005079,1450
VPMV,1,1,10,0.1,97030,18983,70,18,0.000399,88
VPMV,5,1,10,0.1,247694,18983,214,20,0.000916,234
VPMV,25,1,10,0.1,642075,18983,725,23,0.002272,748
VPMV,100,1,10,0.1,1459134,18983,6145,21,0.005079,6166
VPMV,1,1,1,1,97030,18983,61,11,0.000399,72
VPMV,5,1,1,1,247694,18983,139,12,0.000916,151
VPMV,25,1,1,1,642075,18983,300,14,0.002272,314
VPMV,100,1,1,1,1459134,18983,1162,22,0.005079,1184
VPMV,1,10,1,10,959095,18983,976,19,0.000336,995
VPMV,5,10,1,10,2480398,18983,2869,29,0.000859,2898
VPMV,25,10,1,10,6424622,18983,6052,37,0.002214,6089
VPMV,100,10,1,10,14358524,18983,12010,33,0.004941,12043
VPMV,1,100,1,100,9536389,18983,9682,20,0.000328,9702
VPMV,5,100,1,100,24559788,18983,24202,29,0.000845,24231
VPMV,25,100,1,100,63700243,18983,57265,22,0.00219,57287
VPMV,100,100,1,100,141726518,18983,158679,27,0.004871,158706
Cover,1,1,100,0.01,290997186,40102,222307,50,1.000109,222357
Cover,5,1,100,0.01,218920834,40102,142296,9072,0.752429,151368
Cover,25,1,100,0.01,212009160,40102,179941,30,0.728678,179971
Cover,100,1,100,0.01,212109409,40102,97470,34,0.729022,97504
Cover,1,1,10,0.1,290997186,40102,194142,33,1.000109,194175
Cover,5,1,10,0.1,218920834,40102,165086,37,0.752429,165123
Cover,25,1,10,0.1,212009160,40102,124348,35,0.728678,124383
Cover,100,1,10,0.1,212109409,40102,110270,42,0.729022,110312
Cover,1,1,1,1,290997186,40102,194017,35,1.000109,194052
Cover,5,1,1,1,218920834,40102,163367,40,0.752429,163407
Cover,25,1,1,1,212009160,40102,200317,58,0.728678,200375
Cover,100,1,1,1,212109409,40102,244700,42,0.729022,244742
Cover,1,10,1,10,315590262,40102,346741,48,0.108462,346789
Cover,5,10,1,10,313544854,40102,277565,59,0.107759,277624
Cover,25,10,1,10,319557513,40102,293498,36,0.109825,293534
Cover,100,10,1,10,326845386,40102,391858,57,0.11233,391915
Cover,1,100,1,100,381824371,40102,539493,46,0.013122,539539
Cover,5,100,1,100,405396393,40102,972300,57,0.013932,972357
Cover,25,100,1,100,460614920,40102,800242,58,0.01583,800300
Cover,100,100,1,100,555142643,40102,2792101,62,0.019078,2792163
CoverB,1,1,100,0.01,1711298,40102,3212,35,0.006018,3247
CoverB,5,1,100,0.01,2156058,40102,4896,57,0.007547,4953
CoverB,25,1,100,0.01,2959985,40102,3478,39,0.010309,3517
CoverB,100,1,100,0.01,4333978,40102,4663,23,0.015031,4686
CoverB,1,1,10,0.1,1711298,40102,1728,27,0.006018,1755
CoverB,5,1,10,0.1,2156058,40102,2487,41,0.007547,2528
CoverB,25,1,10,0.1,2959985,40102,2560,25,0.010309,2585
CoverB,100,1,10,0.1,4333978,40102,4129,19,0.015031,4148
CoverB,1,1,1,1,1711298,40102,1539,29,0.006018,1568
CoverB,5,1,1,1,2156058,40102,2230,33,0.007547,2263
CoverB,25,1,1,1,2959985,40102,2727,26,0.010309,2753
CoverB,100,1,1,1,4333978,40102,5756,39,0.015031,5795
CoverB,1,10,1,10,17671988,40102,24246,48,0.006087,24294
CoverB,5,10,1,10,22202692,40102,48901,102,0.007643,49003
CoverB,25,10,1,10,30432499,40102,39730,30,0.010471,39760
CoverB,100,10,1,10,43279215,40102,60065,34,0.014886,60099
CoverB,1,100,1,100,174273580,40102,296504,53,0.00599,296557
CoverB,5,100,1,100,218961130,40102,516901,33,0.007526,516934
CoverB,25,100,1,100,300716914,40102,925816,48,0.010335,925864
CoverB,100,100,1,100,427088844,40102,4825370,41,0.014678,4825411
CoverI,1,1,100,0.01,1711298,40102,3212,35,0.002651101,3247
CoverI,5,1,100,0.01,2156058,40102,4896,57,0.003493981,4953
CoverI,25,1,100,0.01,2959985,40102,3478,39,0.005232995,3517
CoverI,100,1,100,0.01,4333978,40102,4663,23,0.008688439,4686

==> logs/Covtype_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,3831598,3831800,581012000,581012000,1,1,3831598,3831800,581012000,581012000,1,1,3831598,3831800,581012000,581012000,1,1
naive,5,2524293,2524495,581012000,581012000,1,1,2524293,2524495,581012000,581012000,1,1,2524293,2524495,581012000,581012000,1,1
naive,25,2886114,2886316,581012000,581012000,1,1,2886114,2886316,581012000,581012000,1,1,2886114,2886316,581012000,581012000,1,1
naive,100,1589077,1589279,581012000,581012000,1,1,1589077,1589279,581012000,581012000,1,1,1589077,1589279,581012000,581012000,1,1
RBC,1,146378,193561,46689386,488839886,0.080359,0.082978569,27871,15460068,38404169,423184020,0.066099,0.068378671,37769,21346507,38673948,394934451,0.066563,0.068673705
RBC,5,89161,136344,95210435,537360935,0.16387,0.166489569,90279,15522476,96849428,481629279,0.166691,0.168970671,101594,21410332,81953834,438214337,0.141054,0.143164705
RBC,25,233728,280911,263956771,706107271,0.454305,0.456924569,230264,15662461,224633716,609413567,0.386625,0.388904671,248694,21557432,213410125,569670628,0.367308,0.369418705
RBC,100,389010,436193,436897188,879047688,0.751959,0.754578569,390723,15822920,401640043,786419894,0.691277,0.693556671,360699,21669437,381322440,737582943,0.656307,0.658417705
RBCi,1,285125,331692,3201372,445351872,0.00551,0.008129569,2901,22758131,3161030,389878709,0.005441,0.007732152,3330,24384700,3231081,360054904,0.005561,0.007675042
RBCi,5,4759,51326,3803658,445954158,0.006547,0.009166569,4528,22759758,3761698,390479377,0.006474,0.008765152,5223,24386593,3883669,360707492,0.006684,0.008798042
RBCi,25,5963,52530,5257019,447407519,0.009048,0.011667569,5756,22760986,5184700,391902379,0.008924,0.011215152,7903,24389273,5478519,362302342,0.009429,0.011543042
RBCi,100,8004,54571,7383392,449533892,0.012708,0.015327569,168475,22923705,7229909,393947588,0.012444,0.014735152,10509,24391879,7710509,364534332,0.013271,0.015385042
VP,1,27132,41046,636225,10251304,0.001095,0.001151966,1359,8797,844248,10009652,0.001453,0.001507301,4048,7065,920528,9755807,0.001584,0.001636346
VP,5,106564,120478,1657549,11272628,0.002853,0.002909966,2416,9854,2186158,11351562,0.003763,0.003817301,49405,52422,2325703,11160982,0.004003,0.004055346
VP,25,66139,80053,3844804,13459883,0.006617,0.006673966,4413,11851,5051866,14217270,0.008695,0.008749301,5536,8553,5259812,14095091,0.009053,0.009105346
VP,100,7237,21151,6764838,16379917,0.011643,0.011699966,9718,17156,8902401,18067805,0.015322,0.015376301,11406,14423,9248555,18083834,0.015918,0.015970346
VPMV,1,3660,58807,92173,11213976,0.000159,0.000224892,57304,75754,109625,10956201,0.000189,0.000253262,295,21258,201919,10074578,0.000348,0.000406492
VPMV,5,12428,67575,227287,11349090,0.000391,0.000456892,1212,19662,277339,11123915,0.000477,0.000541262,9739,30702,495739,10368398,0.000853,0.000911492
VPMV,25,31311,86458,624516,11746319,0.001075,0.001140892,22007,40457,760159,11606735,0.001308,0.001372262,26218,47181,1262696,11135355,0.002173,0.002231492
VPMV,100,64015,119162,1537418,12659221,0.002646,0.002711892,57380,75830,1853039,12699615,0.003189,0.003253262,22378,43341,2745938,12618597,0.004726,0.004784492
Cover,1,431388,450854,802052,31630358,0.00138,0.001562646,43956,62506,7420264,34105527,0.012771,0.0129291,888995,932723,7303625,30203521,0.012571,0.012706673
Cover,5,115337,134803,1041162,31869468,0.001792,0.001974646,6092,24642,1450496,28135759,0.002496,0.0026541,2937,46665,1293283,24193179,0.002226,0.002361673
Cover,25,1475949,1495415,1632284,32460590,0.002809,0.002991646,6254,24804,2185979,28871242,0.003762,0.0039201,4584,48312,1967134,24867030,0.003386,0.003521673
Cover,100,1461747,1481213,2870844,33699150,0.004941,0.005123646,15753,34303,3452756,30138019,0.005943,0.0061011,9831,53559,3303447,26203343,0.005686,0.005821673
CoverB,1,210731,217116,1981747,24926538,0.003411,0.003546939,94398,102880,2410161,25375467,0.004148,0.00428406,6993,14548,2095468,24995364,0.003607,0.003742673
CoverB,5,3619,10004,2404415,25349206,0.004138,0.004273939,120041,128523,2922354,25887660,0.00503,0.00516606,6728,14283,2525314,25425210,0.004346,0.004481673
CoverB,25,10073,16458,3339112,26283903,0.005747,0.005882939,64975,73457,3958437,26923743,0.006813,0.00694906,9301,16856,3465549,26365445,0.005965,0.006100673
CoverB,100,13560,19945,5085461,28030252,0.008753,0.008888939,40868,49350,5667883,28633189,0.009755,0.00989106,549306,556861,5293479,28193375,0.009111,0.009246673

==> logs/IMDB_construction.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,207822,54038502,7048410,54109986,4726001,54181002
RBC,215160,54038502,7000953,54109986,4873916,54179012
VP,10606,2084536,8270,1993302,14068,1942111
VPMV,11470,2314540,7102,2197324,7041,1996607
Cover,74730,32424665,74730,32424665,74730,32424665

==> logs/IMDB_construction2.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,207822,54038502,7048410,54109986,4726001,54181002
RBC,215160,54038502,7000953,54109986,4873916,54179012
VP,10606,2084536,8270,1993302,14068,1942111
VPMV,11470,2314540,7102,2197324,7041,1996607

==> logs/IMDB_insertion.csv <==
algo,k,reads,writes,rw,query_dists,insert_dists,query_time,insert_time,allDistR,allTime
naive,1,1,100,0.01,72167500,0,99754,1,1,99755
naive,5,1,100,0.01,72167500,0,94857,1,1,94858
naive,25,1,100,0.01,72167500,0,101426,2,1,101428
naive,100,1,100,0.01,72167500,0,114656,0,1,114656
naive,1,1,10,0.1,72167500,0,114380,0,1,114380
naive,5,1,10,0.1,72167500,0,111129,0,1,111129
naive,25,1,10,0.1,72167500,0,103156,1,1,103157
naive,100,1,10,0.1,72167500,0,105749,1,1,105750
naive,1,1,1,1,72167500,0,107136,0,1,107136
naive,5,1,1,1,72167500,0,101780,0,1,101780
naive,25,1,1,1,72167500,0,115717,0,1,115717
naive,100,1,1,1,72167500,0,107259,0,1,107259
naive,1,10,1,10,721675000,0,1349062,1,1,1349063
naive,5,10,1,10,721675000,0,1331030,0,1,1331030
naive,25,10,1,10,721675000,0,1758694,0,1,1758694
naive,100,10,1,10,721675000,0,2361661,1,1,2361662
naive,1,100,1,100,7216750000,0,25569552,1,1,25569553
naive,5,100,1,100,7216750000,0,22438907,1,1,22438908
naive,25,100,1,100,7216750000,0,25050590,3,1,25050593
naive,100,100,1,100,7216750000,0,32425982,3,1,32425985
RBC,1,1,100,0.01,67296623,412334,104272,36954,0.93822,141226
RBC,5,1,100,0.01,69630259,412334,110526,29552,0.970556,140078
RBC,25,1,100,0.01,70640381,412334,109939,26245,0.984553,136184
RBC,100,1,100,0.01,71334963,412334,101963,28772,0.994177,130735
RBC,1,1,10,0.1,67300401,412334,90605,29387,0.938272,119992
RBC,5,1,10,0.1,69631153,412334,113399,32442,0.970568,145841
RBC,25,1,10,0.1,70637084,412334,100388,27051,0.984507,127439
RBC,100,1,10,0.1,71339403,412334,113482,32351,0.994239,145833
RBC,1,1,1,1,67297134,412334,97684,25751,0.938227,123435
RBC,5,1,1,1,69631548,412334,103086,34585,0.970574,137671
RBC,25,1,1,1,70640681,412334,110646,29267,0.984557,139913
RBC,100,1,1,1,71337429,412334,116212,33710,0.994212,149922
RBC,1,10,1,10,674854728,412334,1483344,32308,0.935694,1515652
RBC,5,10,1,10,696011800,412334,1533249,32555,0.965011,1565804
RBC,25,10,1,10,706618851,412334,2105433,43873,0.979709,2149306
RBC,100,10,1,10,713504219,412334,2360539,48418,0.989249,2408957
RBC,1,100,1,100,6751297160,412334,28158302,44994,0.935561,28203296
RBC,5,100,1,100,6961952177,412334,31234869,47846,0.964751,31282715
RBC,25,100,1,100,7066432023,412334,31688031,56429,0.979228,31744460
RBC,100,100,1,100,7134742015,412334,25935974,38560,0.988694,25974534
RBCi,1,1,100,0.01,46639955,412334,74723,26585,0.651987,101308
RBCi,5,1,100,0.01,56397501,412334,82879,27207,0.787194,110086
RBCi,25,1,100,0.01,61932270,412334,88553,31500,0.863888,120053
RBCi,100,1,100,0.01,65409647,412334,97018,30797,0.912072,127815
RBCi,1,1,10,0.1,46641844,412334,67956,31581,0.652013,99537
RBCi,5,1,10,0.1,56387963,412334,81389,26728,0.787062,108117
RBCi,25,1,10,0.1,61925149,412334,93167,25335,0.863789,118502
RBCi,100,1,10,0.1,65429726,412334,102542,28863,0.912351,131405
RBCi,1,1,1,1,46617887,412334,65721,36886,0.651681,102607
RBCi,5,1,1,1,56371463,412334,86761,30656,0.786833,117417
RBCi,25,1,1,1,61901185,412334,100122,28916,0.863457,129038
RBCi,100,1,1,1,65389034,412334,94738,25162,0.911787,119900
RBCi,1,10,1,10,468143628,412334,911263,25473,0.649262,936736
RBCi,5,10,1,10,561749342,412334,1187222,28864,0.778968,1216086
RBCi,25,10,1,10,616849518,412334,1369123,32489,0.855318,1401612
RBCi,100,10,1,10,652153942,412334,1432191,32119,0.904238,1464310
RBCi,1,100,1,100,4695744733,412334,15549801,34560,0.65073,15584361
RBCi,5,100,1,100,5626771169,412334,23522503,41352,0.779739,23563855
RBCi,25,100,1,100,6177874964,412334,25383784,47137,0.856104,25430921
RBCi,100,100,1,100,6530621706,412334,33165993,63559,0.904983,33229552
VP,1,1,100,0.01,48523315,14000,130104,39,0.672565,130143
VP,5,1,100,0.01,58167033,14000,150239,51,0.806194,150290
VP,25,1,100,0.01,63109202,14000,163813,67,0.874676,163880
VP,100,1,100,0.01,66051984,14000,170337,72,0.915453,170409
VP,1,1,10,0.1,48523315,14000,130975,56,0.672565,131031
VP,5,1,10,0.1,58167033,14000,154653,53,0.806194,154706
VP,25,1,10,0.1,63109202,14000,167244,51,0.874676,167295
VP,100,1,10,0.1,66051984,14000,172795,65,0.915453,172860
VP,1,1,1,1,48523315,14000,129738,48,0.672565,129786
VP,5,1,1,1,58167033,14000,155269,56,0.806194,155325
VP,25,1,1,1,63109202,14000,169065,58,0.874676,169123
VP,100,1,1,1,66051984,14000,172625,56,0.915453,172681
VP,1,10,1,10,489447980,14000,1729708,54,0.67823,1729762
VP,5,10,1,10,582591079,14000,2053765,62,0.807296,2053827
VP,25,10,1,10,630900005,14000,2238161,70,0.874236,2238231
VP,100,10,1,10,658413600,14000,2373278,42,0.91236,2373320
VP,1,100,1,100,4908000708,14000,22890855,56,0.680087,22890911
VP,5,100,1,100,5836497819,14000,20583103,39,0.808745,20583142
VP,25,100,1,100,6311486190,14000,19230855,37,0.874563,19230892
VP,100,100,1,100,6588684190,14000,21223039,34,0.912973,21223073
VPMV,1,1,100,0.01,39591761,15437,173917,57,0.548823,173974
VPMV,5,1,100,0.01,49476883,15437,97013,52,0.685798,97065
VPMV,25,1,100,0.01,55032828,15437,118191,55,0.762785,118246
VPMV,100,1,100,0.01,58841400,15437,131792,56,0.815559,131848
VPMV,1,1,10,0.1,39591761,15437,88486,35,0.548823,88521
VPMV,5,1,10,0.1,49476883,15437,103585,66,0.685798,103651
VPMV,25,1,10,0.1,55032828,15437,110207,57,0.762785,110264
VPMV,100,1,10,0.1,58841400,15437,131462,72,0.815559,131534
VPMV,1,1,1,1,39591761,15437,85469,48,0.548823,85517
VPMV,5,1,1,1,49476883,15437,105937,40,0.685798,105977
VPMV,25,1,1,1,55032828,15437,120463,47,0.762785,120510
VPMV,100,1,1,1,58841400,15437,122725,69,0.815559,122794
VPMV,1,10,1,10,399150979,15437,1139568,52,0.553111,1139620
VPMV,5,10,1,10,496570070,15437,1461096,43,0.688101,1461139
VPMV,25,10,1,10,553538892,15437,1584715,41,0.767041,1584756
VPMV,100,10,1,10,588043320,15437,1631237,40,0.814853,1631277
VPMV,1,100,1,100,4005779516,15437,16180414,54,0.555069,16180468
VPMV,5,100,1,100,4973061947,15437,19478419,43,0.689102,19478462
VPMV,25,100,1,100,5536625018,15437,21273806,40,0.767193,21273846
VPMV,100,100,1,100,5887849073,15437,22564540,45,0.815861,22564585
Cover,1,1,100,0.01,621504233,234726,1837381,728,8.615221,1838109
Cover,5,1,100,0.01,561442329,234726,2788270,1106,7.782964,2789376
Cover,25,1,100,0.01,569111279,234726,2461136,1059,7.88923,2462195
Cover,100,1,100,0.01,573932514,234726,1805951,720,7.956036,1806671
Cover,1,1,10,0.1,621504233,234726,1681994,685,8.615221,1682679
Cover,5,1,10,0.1,561442329,234726,1683124,691,7.782964,1683815
Cover,25,1,10,0.1,569111279,234726,1679832,626,7.88923,1680458
Cover,100,1,10,0.1,573932514,234726,1805951,720,7.956036,1806671
Cover,1,1,1,1,621504233,234726,1681994,685,8.615221,1682679
Cover,5,1,1,1,561442329,234726,1683124,691,7.782964,1683815
Cover,25,1,1,1,569111279,234726,1679832,626,7.88923,1680458
Cover,100,1,1,1,573932514,234726,1805951,720,7.956036,1806671
Cover,1,10,1,10,621504233,234726,1681994,685,8.615221,1682679
Cover,5,10,1,10,561442329,234726,1683124,691,7.782964,1683815
Cover,25,10,1,10,569111279,234726,1679832,626,7.88923,1680458
Cover,100,10,1,10,573932514,234726,1805951,720,7.956036,1806671
Cover,1,100,1,100,621504233,234726,1681994,685,8.615221,1682679
Cover,5,100,1,100,561442329,234726,1683124,691,7.782964,1683815
Cover,25,100,1,100,569111279,234726,1679832,626,7.88923,1680458
Cover,100,100,1,100,573932514,234726,1805951,720,7.956036,1806671
CoverB,1,1,100,0.01,57857565,234726,91030,624,0.804965,91654
CoverB,5,1,100,0.01,63770925,234726,113137,681,0.886904,113818
CoverB,25,1,100,0.01,66842881,234726,147220,853,0.929471,148073
CoverB,100,1,100,0.01,68561676,234726,133434,770,0.953288,134204
CoverB,1,1,10,0.1,57857565,234726,91258,595,0.804965,91853
CoverB,5,1,10,0.1,63770925,234726,105157,643,0.886904,105800
CoverB,25,1,10,0.1,66842881,234726,105343,615,0.929471,105958
CoverB,100,1,10,0.1,68561676,234726,103537,593,0.953288,104130
CoverB,1,1,1,1,57857565,234726,112283,748,0.804965,113031
CoverB,5,1,1,1,63770925,234726,113081,696,0.886904,113777
CoverB,25,1,1,1,66842881,234726,114197,639,0.929471,114836
CoverB,100,1,1,1,68561676,234726,143894,798,0.953288,144692
CoverB,1,10,1,10,579036455,234726,1293510,795,0.802676,1294305
CoverB,5,10,1,10,636086551,234726,1429516,808,0.881728,1430324
CoverB,25,10,1,10,666757986,234726,1491073,850,0.924229,1491923
CoverB,100,10,1,10,683915825,234726,1550217,833,0.948004,1551050
CoverB,1,100,1,100,5806041531,234726,18615132,793,0.804556,18615925
CoverB,5,100,1,100,6372736066,234726,20909214,837,0.88308,20910051
CoverB,25,100,1,100,6673581927,234726,21531131,831,0.924768,21531962
CoverB,100,100,1,100,6846065991,234726,22128909,835,0.948668,22129744
CoverI,1,1,100,0.01,57857565,234726,91030,624,0.473508824,91654
CoverI,5,1,100,0.01,63770925,234726,113137,681,0.615905556,113818
CoverI,25,1,100,0.01,66842881,234726,147220,853,0.720520155,148073
CoverI,100,1,100,0.01,68561676,234726,133434,770,0.794406667,134204

==> logs/IMDB_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,368716,368718,143337000,143337000,1,1,368716,368718,143337000,143337000,1,1,368716,368718,143337000,143337000,1,1
naive,5,387196,387198,143337000,143337000,1,1,387196,387198,143337000,143337000,1,1,387196,387198,143337000,143337000,1,1
naive,25,335598,335600,143337000,143337000,1,1,335598,335600,143337000,143337000,1,1,335598,335600,143337000,143337000,1,1
naive,100,382597,382599,143337000,143337000,1,1,382597,382599,143337000,143337000,1,1,382597,382599,143337000,143337000,1,1
RBC,1,1050977,1258799,135565775,189604277,0.945784,0.951044375,800147,7848557,135144554,189254540,0.942845,0.948112333,357812,5083813,135027918,189208920,0.942031,0.947305246
RBC,5,1023381,1231203,138042928,192081430,0.963066,0.968326375,691067,7739477,137628681,191738667,0.960176,0.965443333,406061,5132062,137460890,191641892,0.959005,0.964279246
RBC,25,1010253,1218075,140137867,194176369,0.977681,0.982941375,621359,7669769,139648682,193758668,0.974268,0.979535333,345064,5071065,139745530,193926532,0.974944,0.980218246
RBC,100,1093702,1301524,141683504,195722006,0.988464,0.993724375,656943,7705353,141209892,195319878,0.98516,0.990427333,594730,5320731,141206429,195387431,0.985136,0.990410246
RBCi,1,853296,1068456,84769202,138807704,0.591398,0.596658375,348455,7349408,85499238,139609224,0.596491,0.601758333,423483,5297399,85365561,139544573,0.595558,0.600832053
RBCi,5,879642,1094802,103742835,157781337,0.723769,0.729029375,507713,7508666,104507433,158617419,0.729103,0.734370333,274883,5148799,104307173,158486185,0.727706,0.732980053
RBCi,25,885681,1100841,116472178,170510680,0.812576,0.817836375,595954,7596907,117155781,171265767,0.817345,0.822612333,332268,5206184,117054964,171233976,0.816642,0.821916053
RBCi,100,975349,1190509,125250523,179289025,0.873819,0.879079375,815433,7816386,125587362,179697348,0.876168,0.881435333,347432,5221348,125744958,179923970,0.877268,0.882542053
VP,1,435556,446162,91085185,93169721,0.635462,0.635664919,429917,438187,92336253,94329555,0.64419,0.644384038,658527,672595,79415889,81358000,0.55405,0.554239055
VP,5,501258,511864,111067935,113152471,0.774873,0.775075919,479965,488235,110860796,112854098,0.773428,0.773622038,737638,751706,99733679,101675790,0.695799,0.695988055
VP,25,542501,553107,121804061,123888597,0.849774,0.849976919,934266,942536,121753847,123747149,0.849424,0.849618038,765632,779700,111485020,113427131,0.777783,0.777972055
VP,100,601928,612534,128153505,130238041,0.894071,0.894273919,1003501,1011771,128020163,130013465,0.893141,0.893335038,507489,521557,119379112,121321223,0.832856,0.833045055
VPMV,1,296165,307635,71482672,73797212,0.498704,0.498929309,254577,261679,72935507,75132831,0.508839,0.509052898,341325,348366,77633433,79630040,0.541615,0.54180936
VPMV,5,312098,323568,91669632,93984172,0.639539,0.639764309,389333,396435,93627632,95824956,0.653199,0.653412898,405219,412260,100036973,102033580,0.697915,0.69810936
VPMV,25,449932,461402,104425035,106739575,0.728528,0.728753309,431322,438424,106046484,108243808,0.73984,0.740053898,380154,387195,113568562,115565169,0.792319,0.79251336
VPMV,100,467669,479139,112530214,114844754,0.785074,0.785299309,351833,358935,113690154,115887478,0.793167,0.793380898,712429,719470,122057524,124054131,0.851542,0.85173636
Cover,1,229308,304038,67104840,99529505,0.468161,0.471317377,229308,304038,67104840,99529505,0.468161,0.471317377,229308,304038,67104840,99529505,0.468161,0.471317377
Cover,5,317348,392078,87106176,119530841,0.607702,0.610858377,317348,392078,87106176,119530841,0.607702,0.610858377,317348,392078,87106176,119530841,0.607702,0.610858377
Cover,25,363351,438081,102114805,134539470,0.712411,0.715567377,363351,438081,102114805,134539470,0.712411,0.715567377,363351,438081,102114805,134539470,0.712411,0.715567377
Cover,100,378043,452773,112281023,144705688,0.783336,0.786492377,378043,452773,112281023,144705688,0.783336,0.786492377,378043,452773,112281023,144705688,0.783336,0.786492377
CoverB,1,307956,377090,114741239,145317252,0.8005,0.80347642,307956,377090,114741239,145317252,0.8005,0.80347642,307956,377090,114741239,145317252,0.8005,0.80347642
CoverB,5,341353,410487,125415285,155991298,0.874968,0.87794442,341353,410487,125415285,155991298,0.874968,0.87794442,341353,410487,125415285,155991298,0.874968,0.87794442
CoverB,25,461932,531066,131558711,162134724,0.917828,0.92080442,461932,531066,131558711,162134724,0.917828,0.92080442,461932,531066,131558711,162134724,0.917828,0.92080442
CoverB,100,459771,528905,135251123,165827136,0.943588,0.94656442,459771,528905,135251123,165827136,0.943588,0.94656442,459771,528905,135251123,165827136,0.943588,0.94656442

==> logs/ImgNetVal_construction.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,30411341,11100271,23049724,10970571,22869618,10879869
RBC,41190612,11100271,34918169,10974855,40875368,10818052
VP,1321968,648984,1253826,610602,1208953,578330
VPMV,1256779,671355,1215923,630828,1135960,588998
Cover,6247570,2249691,4885402,1774786,4732125,1554560

==> logs/ImgNetVal_construction2.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,30411341,11100271,23049724,10970571,22869618,10879869
RBC,41190612,11100271,34918169,10974855,40875368,10818052
VP,1321968,648984,1253826,610602,1208953,578330
VPMV,1256779,671355,1215923,630828,1135960,588998

==> logs/ImgNetVal_insertion.csv <==
algo,k,reads,writes,rw,query_dists,insert_dists,query_time,insert_time,allDistR,allTime
naive,1,1,100,0.01,0,0,0,0,0,0
naive,5,1,100,0.01,0,0,0,0,0,0
naive,25,1,100,0.01,0,0,0,0,0,0
naive,100,1,100,0.01,0,0,0,0,0,0
naive,1,1,10,0.1,0,0,0,0,0,0
naive,5,1,10,0.1,0,0,0,0,0,0
naive,25,1,10,0.1,0,0,0,0,0,0
naive,100,1,10,0.1,0,0,0,0,0,0
naive,1,1,1,1,0,0,0,0,0,0
naive,5,1,1,1,0,0,0,0,0,0
naive,25,1,1,1,0,0,0,0,0,0
naive,100,1,1,1,0,0,0,0,0,0
naive,1,10,1,10,0,0,0,0,0,0
naive,5,10,1,10,0,0,0,0,0,0
naive,25,10,1,10,0,0,0,0,0,0
naive,100,10,1,10,0,0,0,0,0,0
naive,1,100,1,100,0,0,0,0,0,0
naive,5,100,1,100,0,0,0,0,0,0
naive,25,100,1,100,0,0,0,0,0,0
naive,100,100,1,100,0,0,0,0,0,0
RBC,1,1,100,0.01,10252981,218987,21845259,447050,0.410673,22292309
RBC,5,1,100,0.01,15093747,233426,32322997,480605,0.601077,32803602
RBC,25,1,100,0.01,19957692,234276,47394267,531523,0.791857,47925790
RBC,100,1,100,0.01,24561236,233104,52271765,481880,0.972346,52753645
RBC,1,1,10,0.1,10261543,227860,22380737,472320,0.411357,22853057
RBC,5,1,10,0.1,15083380,229967,32345094,478390,0.600535,32823484
RBC,25,1,10,0.1,19987431,232796,47381110,509443,0.792966,47890553
RBC,100,1,10,0.1,24563531,232047,55543085,533411,0.972395,56076496
RBC,1,1,1,1,10232316,229668,33431179,683124,0.410282,34114303
RBC,5,1,1,1,15074094,233989,61652322,905502,0.600329,62557824
RBC,25,1,1,1,19954204,227901,85631180,961156,0.791471,86592336
RBC,100,1,1,1,24567676,230130,86564954,823733,0.972482,87388687
RBC,1,10,1,10,101654139,231077,285417497,561462,0.399558,285978959
RBC,5,10,1,10,149425661,231565,459707489,655945,0.586903,460363434
RBC,25,10,1,10,198536314,232120,539766479,535857,0.779499,540302336
RBC,100,10,1,10,245780873,233345,865424233,657107,0.964781,866081340
RBC,1,100,1,100,1021283859,232964,5490811784,625498,0.400603,5491437282
RBC,5,100,1,100,1508221550,233393,12807804096,1067717,0.591563,12808871813
RBC,25,100,1,100,0,0,0,0,0,0
RBC,100,100,1,100,0,0,0,0,0,0
RBCi,1,1,100,0.01,2001274,234270,7928428,965479,0.08767,8893907
RBCi,5,1,100,0.01,2610626,233025,10308131,982669,0.111518,11290800
RBCi,25,1,100,0.01,3369923,232161,13508632,965612,0.141261,14474244
RBCi,100,1,100,0.01,4480568,234814,17798967,989766,0.184921,18788733
RBCi,1,1,10,0.1,2010376,234868,8005159,999848,0.088051,9005007
RBCi,5,1,10,0.1,2604034,233496,10260415,935963,0.111278,11196378
RBCi,25,1,10,0.1,3380391,233021,13518301,964116,0.141705,14482417
RBCi,100,1,10,0.1,4485413,232885,17880343,984016,0.185035,18864359
RBCi,1,1,1,1,2009628,233223,7990548,972980,0.087957,8963528
RBCi,5,1,1,1,2583670,234362,10277102,910982,0.110513,11188084
RBCi,25,1,1,1,3391722,222928,14890120,1022899,0.141754,15913019
RBCi,100,1,1,1,4484882,234474,28382526,1569133,0.185076,29951659
RBCi,1,10,1,10,19781287,229814,134855245,1324237,0.078476,136179482
RBCi,5,10,1,10,25697470,234196,131967093,1040273,0.101695,133007366
RBCi,25,10,1,10,33488188,232257,173447272,983738,0.13224,174431010
RBCi,100,10,1,10,44199097,226960,233984007,963246,0.174223,234947253
RBCi,1,100,1,100,198790358,234695,1560040805,1046241,0.078051,1561087046
RBCi,5,100,1,100,258803935,233115,2066887320,1093341,0.101585,2067980661
RBCi,25,100,1,100,337133960,233376,2778449754,1095820,0.132304,2779545574
RBCi,100,100,1,100,444104612,234232,4217139967,1245000,0.174254,4218384967
VP,1,1,100,0.01,945548,12444,1979443,25241,0.037569,2004684
VP,5,1,100,0.01,1465125,12444,3080434,25108,0.057945,3105542
VP,25,1,100,0.01,2258160,12444,4791749,25136,0.089045,4816885
VP,100,1,100,0.01,3455727,12444,7398992,25002,0.136009,7423994
VP,1,1,10,0.1,945548,12444,1971665,25163,0.037569,1996828
VP,5,1,10,0.1,1465125,12444,3042236,24704,0.057945,3066940
VP,25,1,10,0.1,2258160,12444,4618988,24152,0.089045,4643140
VP,100,1,10,0.1,3455727,12444,7165943,24317,0.136009,7190260
VP,1,1,1,1,945548,12444,1894104,24011,0.037569,1918115
VP,5,1,1,1,1465125,12444,2980349,24250,0.057945,3004599
VP,25,1,1,1,2258160,12444,4637194,24167,0.089045,4661361
VP,100,1,1,1,3455727,12444,7203669,24346,0.136009,7228015
VP,1,10,1,10,9215520,12444,23802937,32497,0.036189,23835434
VP,5,10,1,10,14307276,12444,37217193,32835,0.056157,37250028
VP,25,10,1,10,22287167,12444,58937218,32863,0.087451,58970081
VP,100,10,1,10,0,0,0,0,0,0
VP,1,100,1,100,0,0,0,0,0,0
VP,5,100,1,100,0,0,0,0,0,0
VP,25,100,1,100,0,0,0,0,0,0
VP,100,100,1,100,0,0,0,0,0,0
VPMV,1,1,100,0.01,88706,1299,171093,2458,0.035931,173551
VPMV,5,1,100,0.01,136304,1299,269531,2486,0.054932,272017
VPMV,25,1,100,0.01,207889,1299,416093,2507,0.08351,418600
VPMV,100,1,100,0.01,318493,1299,644805,2479,0.127664,647284
VPMV,1,1,10,0.1,88706,1299,172947,2496,0.035931,175443
VPMV,5,1,10,0.1,136304,1299,269071,2504,0.054932,271575
VPMV,25,1,10,0.1,207889,1299,414809,2464,0.08351,417273
VPMV,100,1,10,0.1,318493,1299,644013,2492,0.127664,646505
VPMV,1,1,1,1,88706,1299,172095,2464,0.035931,174559
VPMV,5,1,1,1,136304,1299,268908,2508,0.054932,271416
VPMV,25,1,1,1,207889,1299,413427,2490,0.08351,415917
VPMV,100,1,1,1,318493,1299,645992,2489,0.127664,648481
VPMV,1,10,1,10,852527,1299,2107791,3221,0.034086,2111012
VPMV,5,10,1,10,1311289,1299,3275508,3290,0.0524,3278798
VPMV,25,10,1,10,2032131,1299,5129119,3378,0.081176,5132497
VPMV,100,10,1,10,3119963,1299,7920157,3387,0.124604,7923544
VPMV,1,100,1,100,8463970,1299,34890622,3473,0.033794,34894095
VPMV,5,100,1,100,13151045,1299,54106345,3491,0.052505,54109836
VPMV,25,100,1,100,20550552,1299,85504680,3445,0.082045,85508125
VPMV,100,100,1,100,31606884,1299,133199819,3484,0.126183,133203303
Cover,1,1,100,0.01,76577050,31633,316456123,120621,3.004321,316576744
Cover,5,1,100,0.01,40317821,31633,268339457,185565,1.582363,268525022
Cover,25,1,100,0.01,41134031,31633,342428362,240122,1.614371,342668484
Cover,100,1,100,0.01,33112842,31633,243225916,209500,1.299809,243435416
Cover,1,1,10,0.1,0,0,0,0,0,0
Cover,5,1,10,0.1,0,0,0,0,0,0
Cover,25,1,10,0.1,0,0,0,0,0,0
Cover,100,1,10,0.1,0,0,0,0,0,0
Cover,1,1,1,1,0,0,0,0,0,0
Cover,5,1,1,1,0,0,0,0,0,0
Cover,25,1,1,1,0,0,0,0,0,0
Cover,100,1,1,1,0,0,0,0,0,0
Cover,1,10,1,10,0,0,0,0,0,0
Cover,5,10,1,10,0,0,0,0,0,0
Cover,25,10,1,10,0,0,0,0,0,0
Cover,100,10,1,10,0,0,0,0,0,0
Cover,1,100,1,100,0,0,0,0,0,0
Cover,5,100,1,100,0,0,0,0,0,0
Cover,25,100,1,100,0,0,0,0,0,0
Cover,100,100,1,100,0,0,0,0,0,0
CoverB,1,1,100,0.01,3716203,31632,17853125,139914,0.146977,17993039
CoverB,5,1,100,0.01,4446972,31632,21529259,138382,0.175635,21667641
CoverB,25,1,100,0.01,5442794,31632,26526166,138656,0.214688,26664822
CoverB,100,1,100,0.01,6743627,31632,38320708,160487,0.265702,38481195
CoverB,1,1,10,0.1,3716203,31632,26633677,208282,0.146977,26841959
CoverB,5,1,10,0.1,4446972,31632,31986488,206860,0.175635,32193348
CoverB,25,1,10,0.1,5442794,31632,40485766,213131,0.214688,40698897
CoverB,100,1,10,0.1,6743627,31632,49286537,208969,0.265702,49495506
CoverB,1,1,1,1,3716203,31632,27007197,211504,0.146977,27218701
CoverB,5,1,1,1,4446972,31632,32146446,208189,0.175635,32354635
CoverB,25,1,1,1,5442794,31632,39721971,208092,0.214688,39930063
CoverB,100,1,1,1,6743627,31632,49532668,208579,0.265702,49741247
CoverB,1,10,1,10,36447479,31632,316139853,213330,0.143058,316353183
CoverB,5,10,1,10,43689280,31632,385307977,216513,0.171458,385524490
CoverB,25,10,1,10,53508332,31632,507145016,220132,0.209965,507365148
CoverB,100,10,1,10,66462897,31632,563315096,198221,0.260768,563513317
CoverB,1,100,1,100,366620134,31632,2855729307,130459,0.143788,2855859766
CoverB,5,100,1,100,0,0,0,0,0,0
CoverB,25,100,1,100,0,0,0,0,0,0
CoverB,100,100,1,100,0,0,0,0,0,0
CoverI,1,1,100,0.01,3716203,31632,17853125,139914,0.071003382,17993039
CoverI,5,1,100,0.01,4446972,31632,21529259,138382,0.0813125,21667641
CoverI,25,1,100,0.01,5442794,31632,26526166,138656,0.10897868,26664822
CoverI,100,1,100,0.01,6743627,31632,38320708,160487,0.153584971,38481195

==> logs/ImgNetVal_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,1,1
naive,5,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,1,1
naive,25,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,1,1
naive,100,0,0,0,0,1,1,0,0,0,0,1,1,0,0,0,0,1,1
RBC,1,91225648,121636989,22152538,33252809,0.443051,0.451931217,92986019,116035743,22609665,33580236,0.452193,0.460969457,90141789,113011407,22052186,32932055,0.441044,0.449747895
RBC,5,117370954,147782295,28388118,39488389,0.567762,0.576642217,123345217,146394941,28712519,39683090,0.57425,0.583026457,119179586,142049204,28021798,38901667,0.560436,0.569139895
RBC,25,157956360,188367701,36895557,47995828,0.737911,0.746791217,154285382,177335106,37238976,48209547,0.74478,0.753556457,156486391,179356009,36774595,47654464,0.735492,0.744195895
RBC,100,189148197,219559538,46026398,57126669,0.920528,0.929408217,190755875,213805599,46352932,57323503,0.927059,0.935835457,198319074,221188692,46725011,57604880,0.9345,0.943203895
RBCi,1,17911384,59101996,3084705,14184976,0.061694,0.070574217,17911384,59101996,3084705,14184976,0.061694,0.070574217,17911384,59101996,3084705,14184976,0.061694,0.070574217
RBCi,5,23318236,64508848,3938355,15038626,0.078767,0.087647217,23318236,64508848,3938355,15038626,0.078767,0.087647217,23318236,64508848,3938355,15038626,0.078767,0.087647217
RBCi,25,30550286,71740898,5095652,16195923,0.101913,0.110793217,30550286,71740898,5095652,16195923,0.101913,0.110793217,30550286,71740898,5095652,16195923,0.101913,0.110793217
RBCi,100,41084976,82275588,6631494,17731765,0.13263,0.141510217,41084976,82275588,6631494,17731765,0.13263,0.141510217,41084976,82275588,6631494,17731765,0.13263,0.141510217
VP,1,5193784,6515752,1265118,1914102,0.025302,0.025821187,5851600,7105426,1404496,2015098,0.02809,0.028578482,6522062,7731015,1558382,2136712,0.031168,0.031630664
VP,5,8040830,9362798,2003238,2652222,0.040065,0.040584187,8899094,10152920,2203439,2814041,0.044069,0.044557482,9648911,10857864,2397838,2976168,0.047957,0.048419664
VP,25,12681710,14003678,3107887,3756871,0.062158,0.062677187,14462082,15715908,3407726,4018328,0.068155,0.068643482,15621591,16830544,3676243,4254573,0.073525,0.073987664
VP,100,20062763,21384731,4715698,5364682,0.094314,0.094833187,22226297,23480123,5165427,5776029,0.103309,0.103797482,23466029,24674982,5433863,6012193,0.108677,0.109139664
VPMV,1,456393,1713172,120072,791427,0.024014,0.024551084,485462,1701385,128530,759358,0.025706,0.026210662,559737,1695697,143634,732632,0.028727,0.029198198
VPMV,5,724344,1981123,188837,860192,0.037767,0.038304084,809878,2025801,207550,838378,0.04151,0.042014662,859858,1995818,226559,815557,0.045312,0.045783198
VPMV,25,1150975,2407754,296540,967895,0.059308,0.059845084,1283997,2499920,324004,954832,0.064801,0.065305662,1348754,2484714,339767,928765,0.067953,0.068424198
VPMV,100,1798829,3055608,452243,1123598,0.090449,0.090986084,1931044,3146967,496525,1127353,0.099305,0.099809662,2037418,3173378,501952,1090950,0.10039,0.100861198
Cover,1,17995388,24242958,2906303,5155994,0.058126,0.059925753,19129904,24015306,3165840,4940626,0.063317,0.064736829,18864688,23596813,3112860,4667420,0.062257,0.063500648
Cover,5,21454070,27701640,3632612,5882303,0.072652,0.074451753,20418182,25303584,3345197,5119983,0.066904,0.068323829,19844827,24576952,3288717,4843277,0.065774,0.067017648
Cover,25,29197000,35444570,4771620,7021311,0.095432,0.097231753,26814783,31700185,4472389,6247175,0.089448,0.090867829,26862891,31595016,4397897,5952457,0.087958,0.089201648
Cover,100,38681377,44928947,6415158,8664849,0.128303,0.130102753,36730527,41615929,6066884,7841670,0.121338,0.122757829,37834252,42566377,5976546,7531106,0.119531,0.120774648
CoverB,1,48833379,55145721,6133831,7823800,0.122677,0.124028975,46005794,51760556,5847887,7375354,0.116958,0.118179974,49293636,56408798,5734686,7289239,0.114694,0.115937642
CoverB,5,56626887,62939229,7217450,8907419,0.144349,0.145700975,52951759,58706521,6884881,8412348,0.137698,0.138919974,58976984,66092146,6775841,8330394,0.135517,0.136760642
CoverB,25,68018380,74330722,8754666,10444635,0.175093,0.176444975,66517223,72271985,8384618,9912085,0.167692,0.168913974,72913054,80028216,8272121,9826674,0.165442,0.166685642
CoverB,100,83577108,89889450,10776074,12466043,0.215521,0.216872975,82782624,88537386,10351937,11879404,0.207039,0.208260974,88497357,95612519,10226536,11781089,0.204531,0.205774642

==> logs/MNIST8m_construction.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,48209262,23044500284,50071447,23046003729,52393261,23050102173
RBC,48029318,23044500284,50395181,23040699911,52445451,23048228076
VP,530369,165520911,404388,159432762,354542,155109124
VPMV,610777,192679116,553148,178879873,401976,169524809
Cover,3316864,1254743975,2547770,1156934135,2134545,1027503607

==> logs/MNIST8m_construction2.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,48209262,23044500284,50071447,23046003729,52393261,23050102173
RBC,48029318,23044500284,50395181,23040699911,52445451,23048228076
VP,530369,165520911,404388,159432762,354542,155109124
VPMV,610777,192679116,553148,178879873,401976,169524809

==> logs/MNIST8m_insertion.csv <==
algo,k,reads,writes,rw,query_dists,insert_dists,query_time,insert_time,allDistR,allTime
naive,1,1,100,0.01,4050499500,0,6998557,56,1,6998613
naive,5,1,100,0.01,4050499500,0,7169589,44,1,7169633
naive,25,1,100,0.01,4050499500,0,7234649,41,1,7234690
naive,100,1,100,0.01,4050499500,0,7258514,38,1,7258552
naive,1,1,10,0.1,4050499500,0,7492349,37,1,7492386
naive,5,1,10,0.1,4050499500,0,7888767,41,1,7888808
naive,25,1,10,0.1,4050499500,0,7873896,49,1,7873945
naive,100,1,10,0.1,4050499500,0,7780700,202,1,7780902
naive,1,1,1,1,4050499500,0,7269433,59,1,7269492
naive,5,1,1,1,4050499500,0,7561101,217,1,7561318
naive,25,1,1,1,0,0,0,0,0,0
naive,100,1,1,1,0,0,0,0,0,0
naive,1,10,1,10,0,0,0,0,0,0
naive,5,10,1,10,0,0,0,0,0,0
naive,25,10,1,10,0,0,0,0,0,0
naive,100,10,1,10,0,0,0,0,0,0
naive,1,100,1,100,0,0,0,0,0,0
naive,5,100,1,100,0,0,0,0,0,0
naive,25,100,1,100,0,0,0,0,0,0
naive,100,100,1,100,0,0,0,0,0,0
RBC,1,1,100,0.01,3747023524,2012000,8537993,4725,0.925574,8542718
RBC,5,1,100,0.01,3971791386,2012000,9127421,5050,0.981065,9132471
RBC,25,1,100,0.01,4050200040,2012000,9240953,4798,1.000423,9245751
RBC,100,1,100,0.01,4050499500,2012000,9423526,4765,1.000497,9428291
RBC,1,1,10,0.1,3747023524,2012000,8756578,4788,0.925574,8761366
RBC,5,1,10,0.1,3971791386,2012000,9819932,5029,0.981065,9824961
RBC,25,1,10,0.1,4050200040,2012000,10436943,5393,1.000423,10442336
RBC,100,1,10,0.1,4050499500,2012000,10732226,5528,1.000497,10737754
RBC,1,1,1,1,3747023524,2012000,9141749,5486,0.925574,9147235
RBC,5,1,1,1,3971791386,2012000,9761706,5139,0.981065,9766845
RBC,25,1,1,1,4050200040,2012000,9605188,5098,1.000423,9610286
RBC,100,1,1,1,4050499500,2012000,9970006,5015,1.000497,9975021
RBC,1,10,1,10,37805885060,2012000,134944019,6176,0.933413,134950195
RBC,5,10,1,10,39814392668,2012000,141822173,6069,0.983,141828242
RBC,25,10,1,10,40501612159,2012000,135380113,5684,0.999966,135385797
RBC,100,10,1,10,40504995000,2012000,108528777,4604,1.00005,108533381
RBC,1,100,1,100,0,0,0,0,0,0
RBC,5,100,1,100,0,0,0,0,0,0
RBC,25,100,1,100,0,0,0,0,0,0
RBC,100,100,1,100,0,0,0,0,0,0
RBCi,1,1,100,0.01,63628584,2012000,152234,4620,0.016206,156854
RBCi,5,1,100,0.01,565599629,2012000,1330521,4626,0.140134,1335147
RBCi,25,1,100,0.01,1988916096,2012000,4621827,4689,0.491527,4626516
RBCi,100,1,100,0.01,2433037608,2012000,6160197,5153,0.601173,6165350
RBCi,1,1,10,0.1,63628584,2012000,159218,4903,0.016206,164121
RBCi,5,1,10,0.1,565599629,2012000,1387216,4923,0.140134,1392139
RBCi,25,1,10,0.1,1988916096,2012000,4663193,4851,0.491527,4668044
RBCi,100,1,10,0.1,2433037608,2012000,5716077,4804,0.601173,5720881
RBCi,1,1,1,1,63628584,2012000,150765,4708,0.016206,155473
RBCi,5,1,1,1,565599629,2012000,1323948,4650,0.140134,1328598
RBCi,25,1,1,1,1988916096,2012000,4669025,4715,0.491527,4673740
RBCi,100,1,1,1,2433037608,2012000,5739013,4983,0.601173,5743996
RBCi,1,10,1,10,617196832,2012000,1797172,5046,0.015287,1802218
RBCi,5,10,1,10,5473908525,2012000,14874081,5137,0.135191,14879218
RBCi,25,10,1,10,19972377410,2012000,54715492,5227,0.493134,54720719
RBCi,100,10,1,10,24613392338,2012000,67321198,5127,0.607713,67326325
RBCi,1,100,1,100,6208117602,2012000,31017768,5262,0.015332,31023030
RBCi,5,100,1,100,54814065987,2012000,266172055,5168,0.135332,266177223
RBCi,25,100,1,100,2.00E+11,2012000,1045648016,5033,0.493099,1045653049
RBCi,100,100,1,100,2.46E+11,2012000,1658994275,5246,0.607747,1658999521
VP,1,1,100,0.01,54659426,19938,158283,99,0.013499,158382
VP,5,1,100,0.01,668017676,19938,1465657,77,0.164927,1465734
VP,25,1,100,0.01,1721628356,19938,3747782,81,0.425046,3747863
VP,100,1,100,0.01,2042091665,19938,4228038,668,0.504163,4228706
VP,1,1,10,0.1,54659426,19938,117546,78,0.013499,117624
VP,5,1,10,0.1,668017676,19938,1373124,74,0.164927,1373198
VP,25,1,10,0.1,1721628356,19938,3518348,93,0.425046,3518441
VP,100,1,10,0.1,2042091665,19938,4107516,84,0.504163,4107600
VP,1,1,1,1,54659426,19938,109668,70,0.013499,109738
VP,5,1,1,1,668017676,19938,1345320,98,0.164927,1345418
VP,25,1,1,1,1721628356,19938,3497356,65,0.425046,3497421
VP,100,1,1,1,2042091665,19938,4346085,81,0.504163,4346166
VP,1,10,1,10,514243567,19938,1651949,123,0.012696,1652072
VP,5,10,1,10,6641369662,19938,20419167,146,0.163965,20419313
VP,25,10,1,10,17342337065,19938,44313171,123,0.428154,44313294
VP,100,10,1,10,20664277410,19938,54198365,124,0.510167,54198489
VP,1,100,1,100,5136367043,19938,27010680,134,0.012681,27010814
VP,5,100,1,100,66655120809,19938,416958127,165,0.16456,416958292
VP,25,100,1,100,1.73E+11,19938,1477094839,169,0.428028,1477095008
VP,100,100,1,100,,,,,,
VPMV,1,1,100,0.01,35579426,22555,101327,118,0.00879,101445
VPMV,5,1,100,0.01,475556610,22555,1260089,131,0.117412,1260220
VPMV,25,1,100,0.01,1371140684,22555,3422134,140,0.338517,3422274
VPMV,100,1,100,0.01,1684598390,22555,4070067,131,0.415904,4070198
VPMV,1,1,10,0.1,35579426,22555,85124,92,0.00879,85216
VPMV,5,1,10,0.1,475556610,22555,1058705,115,0.117412,1058820
VPMV,25,1,10,0.1,1371140684,22555,2892903,89,0.338517,2892992
VPMV,100,1,10,0.1,1684598390,22555,3615057,105,0.415904,3615162
VPMV,1,1,1,1,35579426,22555,73427,98,0.00879,73525
VPMV,5,1,1,1,475556610,22555,942844,84,0.117412,942928
VPMV,25,1,1,1,1371140684,22555,2709862,103,0.338517,2709965
VPMV,100,1,1,1,1684598390,22555,3321178,101,0.415904,3321279
VPMV,1,10,1,10,347053277,22555,1168038,156,0.008569,1168194
VPMV,5,10,1,10,4725402454,22555,12708877,140,0.116663,12709017
VPMV,25,10,1,10,13798945506,22555,37066631,116,0.340673,37066747
VPMV,100,10,1,10,17042431107,22555,42638441,141,0.420749,42638582
VPMV,1,100,1,100,3544912048,22555,15054311,144,0.008752,15054455
VPMV,5,100,1,100,47505399870,22555,269144317,157,0.117283,269144474
VPMV,25,100,1,100,1.38E+11,22555,986170252,137,0.34064,986170389
VPMV,100,100,1,100,1.70E+11,22555,1405444453,183,0.420561,1405444636
Cover,1,1,100,0.01,6582851676,137106,15161905,674,1.625229,15162579
Cover,5,1,100,0.01,2811440517,137106,5970869,431,0.694131,5971300
Cover,25,1,100,0.01,3269913104,137106,7885261,533,0.80732,7885794
Cover,100,1,100,0.01,3473769498,137106,7055799,455,0.857649,7056254
Cover,1,1,10,0.1,6582851676,137106,14943700,480,1.625229,14944180
Cover,5,1,10,0.1,2811440517,137106,7029966,528,0.694131,7030494
Cover,25,1,10,0.1,3269913104,137106,8967682,569,0.80732,8968251
Cover,100,1,10,0.1,3473769498,137106,9801002,585,0.857649,9801587
Cover,1,1,1,1,0,0,0,0,0,0
Cover,5,1,1,1,0,0,0,0,0,0
Cover,25,1,1,1,0,0,0,0,0,0
Cover,100,1,1,1,0,0,0,0,0,0
Cover,1,10,1,10,0,0,0,0,0,0
Cover,5,10,1,10,0,0,0,0,0,0
Cover,25,10,1,10,0,0,0,0,0,0
Cover,100,10,1,10,0,0,0,0,0,0
Cover,1,100,1,100,0,0,0,0,0,0
Cover,5,100,1,100,0,0,0,0,0,0
Cover,25,100,1,100,0,0,0,0,0,0
Cover,100,100,1,100,0,0,0,0,0,0
CoverB,1,1,100,0.01,333642344,137106,781368,423,0.082405,781791
CoverB,5,1,100,0.01,815305577,137106,1846922,424,0.201319,1847346
CoverB,25,1,100,0.01,1692778237,137106,3827426,453,0.417952,3827879
CoverB,100,1,100,0.01,1989250964,137106,5386922,755,0.491146,5387677
CoverB,1,1,10,0.1,333642344,137106,939293,651,0.082405,939944
CoverB,5,1,10,0.1,815305577,137106,2377145,624,0.201319,2377769
CoverB,25,1,10,0.1,1692778237,137106,4697254,651,0.417952,4697905
CoverB,100,1,10,0.1,1989250964,137106,6383608,756,0.491146,6384364
CoverB,1,1,1,1,333642344,137106,748812,400,0.082405,749212
CoverB,5,1,1,1,815305577,137106,1838335,398,0.201319,1838733
CoverB,25,1,1,1,1692778237,137106,3800175,397,0.417952,3800572
CoverB,100,1,1,1,1989250964,137106,4573819,435,0.491146,4574254
CoverB,1,10,1,10,3342208988,137106,11390116,699,0.082517,11390815
CoverB,5,10,1,10,8096676705,137106,24912964,751,0.199897,24913715
CoverB,25,10,1,10,16997391962,137106,51176796,809,0.41964,51177605
CoverB,100,10,1,10,20071553201,137106,63343256,741,0.495536,63343997
CoverB,1,100,1,100,33534056427,137106,364076793,764,0.08279,364077557
CoverB,5,100,1,100,81013077904,137106,801837779,891,0.200008,801838670
CoverB,25,100,1,100,0,0,0,0,0,0
CoverB,100,100,1,100,0,0,0,0,0,0
CoverI,1,1,100,0.01,333642344,137106,781368,423,0.012244428,781791
CoverI,5,1,100,0.01,815305577,137106,1846922,424,0.035257268,1847346
CoverI,25,1,100,0.01,1692778237,137106,3827426,453,0.151982545,3827879
CoverI,100,1,100,0.01,1989250964,137106,5386922,755,0.201289344,5387677

==> logs/MNIST8m_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,55751379,55760897,8100000000,8100000000,1,1,55751379,55760897,8100000000,8100000000,1,1,55751379,55760897,8100000000,8100000000,1,1
naive,5,51063949,51073467,8100000000,8100000000,1,1,51063949,51073467,8100000000,8100000000,1,1,51063949,51073467,8100000000,8100000000,1,1
naive,25,49027738,49037256,8100000000,8100000000,1,1,49027738,49037256,8100000000,8100000000,1,1,49027738,49037256,8100000000,8100000000,1,1
naive,100,48531016,48540534,8100000000,8100000000,1,1,48531016,48540534,8100000000,8100000000,1,1,48531016,48540534,8100000000,8100000000,1,1
RBC,1,63778755,111988017,7705184483,30749684767,0.951257,0.951977141,38731559,88803006,7691131541,30737135270,0.949522,0.950242188,38086975,90480236,7723819910,30773922083,0.953558,0.954278316
RBC,5,40696324,88905586,7933862465,30978362749,0.979489,0.980209141,40579886,90651333,7958818015,31004821744,0.98257,0.983290188,41982770,94376031,7952516034,31002618207,0.981792,0.982512316
RBC,25,42428896,90638158,8096614746,31141115030,0.999582,1.000302141,42606642,92678089,8096503316,31142507045,0.999568,1.000288188,42297139,94690400,8097853747,31147955920,0.999735,1.000455316
RBC,100,42257555,90466817,8100000000,31144500284,1,1.000720141,42076205,92147652,8100000000,31146003729,1,1.000720188,41269339,93662600,8099999372,31150101545,1,1.000720316
RBCi,1,513140,48542458,79334511,23123834795,0.009794,0.010514141,436206,50831387,77595454,23118295365,0.00958,0.010300022,405956,52851407,78954009,23127182085,0.009747,0.010467257
RBCi,5,1060199,49089517,186313837,23230814121,0.023002,0.023722141,868814,51263995,183652873,23224352784,0.022673,0.023393022,942456,53387907,185288362,23233516438,0.022875,0.023595257
RBCi,25,24123481,72152799,3146517380,26191017664,0.388459,0.389179141,16908884,67304065,3144552531,26185252442,0.388216,0.388936022,17441149,69886600,3128185904,26176413980,0.386196,0.386916257
RBCi,100,38911634,86940952,4246316541,27290816825,0.524237,0.524957141,22532662,72927843,4246212139,27286912050,0.524224,0.524944022,23887715,76333166,4227114042,27275342118,0.521866,0.522586257
VP,1,1209517,1739886,34668427,200189338,0.00428,0.004285173,777832,1182220,44655394,204088156,0.005513,0.005517982,1260824,1615366,67450356,222559480,0.008327,0.008331847
VP,5,2853476,3383845,227872045,393392956,0.028132,0.028137173,3577197,3981585,279345544,438778306,0.034487,0.034491982,5203413,5557955,356426592,511535716,0.044003,0.044007847
VP,25,34160292,34690661,2452511024,2618031935,0.302779,0.302784173,39087013,39491401,2903781325,3063214087,0.358492,0.358496982,43945580,44300122,3459625645,3614734769,0.427114,0.427118847
VP,100,36717393,37247762,3129687122,3295208033,0.386381,0.386386173,41278542,41682930,3648100997,3807533759,0.450383,0.450387982,45543055,45897597,4251072495,4406181619,0.524824,0.524828847
VPMV,1,1029109,1639886,23038850,215717966,0.002844,0.002850021,340696,893844,32734437,211614310,0.004041,0.00404659,481183,883159,36942065,206466874,0.004561,0.004566298
VPMV,5,1580025,2190802,135779641,328458757,0.016763,0.016769021,2165639,2718787,195763607,374643480,0.024168,0.02417359,2546393,2948369,231762573,401287382,0.028613,0.028618298
VPMV,25,19985940,20596717,1653977680,1846656796,0.204195,0.204201021,27381421,27934569,2269725000,2448604873,0.280213,0.28021859,29666039,30068015,2604680642,2774205451,0.321566,0.321571298
VPMV,100,27232461,27843238,2181318176,2373997292,0.269299,0.269305021,37055789,37608937,2981051706,3159931579,0.368031,0.36803659,39413203,39815179,3350063088,3519587897,0.413588,0.413593298
Cover,1,3230632,6547496,46234347,1300978322,0.005708,0.005747211,1851108,4398878,137853261,1294787396,0.017019,0.017055154,2516186,4650731,213106038,1240609645,0.026309,0.026341109
Cover,5,1741187,5058051,75717264,1330461239,0.009348,0.009387211,2048712,4596482,125496435,1282430570,0.015493,0.015529154,2623083,4757628,216909050,1244412657,0.026779,0.026811109
Cover,25,12487327,15804191,717966763,1972710738,0.088638,0.088677211,11793748,14341518,765762296,1922696431,0.094539,0.094575154,10159788,12294333,833764682,1861268289,0.102934,0.102966109
Cover,100,17839380,21156244,1023006025,2277750000,0.126297,0.126336211,16167869,18715639,1071610653,2228544788,0.132298,0.132334154,14477142,16611687,1133934856,2161438463,0.139992,0.140024109
CoverB,1,9840975,13193811,313092412,1503437897,0.038653,0.038690198,5959015,8127000,410372638,1539083788,0.050663,0.050698272,9875907,11929668,594799817,1622303424,0.073432,0.073464109
CoverB,5,6069817,9422653,434217230,1624562715,0.053607,0.053644198,7448701,9616686,537095696,1665806846,0.066308,0.066343272,9711973,11765734,747807666,1775311273,0.092322,0.092354109
CoverB,25,24828089,28180925,1976556756,3166902241,0.244019,0.244056198,29718490,31886475,2052988789,3181699939,0.253455,0.253490272,28447265,30501026,2170509185,3198012792,0.267964,0.267996109
CoverB,100,27992933,31345769,2496543825,3686889310,0.308215,0.308252198,32996147,35164132,2573209554,3701920704,0.31768,0.317715272,34410091,36463852,2679140498,3706644105,0.330758,0.330790109

==> logs/MNIST_construction.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,14842,14580464,516554,14609654,593619,14638858
RBC,14752,14580464,351121,14609890,385364,14638638
VP,1889,799868,1290,754782,1012,703885
VPMV,1664,849690,1223,803281,1041,755003
Cover,8327,4239448,5752,4739192,5400,3823470

==> logs/MNIST_construction2.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,14842,14580464,516554,14609654,593619,14638858
RBC,14752,14580464,351121,14609890,385364,14638638
VP,1889,799868,1290,754782,1012,703885
VPMV,1664,849690,1223,803281,1041,755003

==> logs/MNIST_insertion.csv <==
algo,k,reads,writes,rw,query_dists,insert_dists,query_time,insert_time,allDistR,allTime
naive,1,1,100,0.01,30499500,0,38621,17,1,38638
naive,5,1,100,0.01,30499500,0,35648,6,1,35654
naive,25,1,100,0.01,30499500,0,38239,6,1,38245
naive,100,1,100,0.01,30499500,0,36772,2,1,36774
naive,1,1,10,0.1,30499500,0,35172,6,1,35178
naive,5,1,10,0.1,30499500,0,35479,7,1,35486
naive,25,1,10,0.1,30499500,0,35179,6,1,35185
naive,100,1,10,0.1,30499500,0,37164,3,1,37167
naive,1,1,1,1,30499500,0,36275,3,1,36278
naive,5,1,1,1,30499500,0,34873,3,1,34876
naive,25,1,1,1,30499500,0,37710,3,1,37713
naive,100,1,1,1,30499500,0,38136,5,1,38141
naive,1,10,1,10,304995000,0,454736,5,1,454741
naive,5,10,1,10,304995000,0,456719,11,1,456730
naive,25,10,1,10,304995000,0,443407,9,1,443416
naive,100,10,1,10,304995000,0,459348,12,1,459360
naive,1,100,1,100,3049950000,0,6266923,9,1,6266932
naive,5,100,1,100,3049950000,0,6455715,7,1,6455722
naive,25,100,1,100,3049950000,0,6366830,18,1,6366848
naive,100,100,1,100,3049950000,0,6392380,12,1,6392392
RBC,1,1,100,0.01,29432107,265997,39551,10970,0.973724,50521
RBC,5,1,100,0.01,30491663,265997,36043,11263,1.008464,47306
RBC,25,1,100,0.01,30499500,265997,36409,11500,1.008721,47909
RBC,100,1,100,0.01,30499500,265996,38551,5212,1.008721,43763
RBC,1,1,10,0.1,29432241,265997,37601,9768,0.973729,47369
RBC,5,1,10,0.1,30491599,265997,39182,10845,1.008462,50027
RBC,25,1,10,0.1,30499500,265997,37253,8330,1.008721,45583
RBC,100,1,10,0.1,30499500,265997,37276,11890,1.008721,49166
RBC,1,1,1,1,29436176,265997,34773,12332,0.973858,47105
RBC,5,1,1,1,30491534,265997,36576,10231,1.00846,46807
RBC,25,1,1,1,30499500,265997,37563,11910,1.008721,49473
RBC,100,1,1,1,30499500,265997,36640,11450,1.008721,48090
RBC,1,10,1,10,294113877,265997,541515,12489,0.965196,554004
RBC,5,10,1,10,304923314,265985,565985,7802,1.000637,573787
RBC,25,10,1,10,304995000,265997,569424,11045,1.000872,580469
RBC,100,10,1,10,304995000,265997,576216,13453,1.000872,589669
RBC,1,100,1,100,2938933962,265997,6697610,12134,0.963688,6709744
RBC,5,100,1,100,3049032175,265997,7020544,10265,0.999786,7030809
RBC,25,100,1,100,3049950000,265997,7160589,12681,1.000087,7173270
RBC,100,100,1,100,3049950000,265997,7175938,12091,1.000087,7188029
RBCi,1,1,100,0.01,20207692,265997,26341,7748,0.671279,34089
RBCi,5,1,100,0.01,23541402,265997,30779,6073,0.780583,36852
RBCi,25,1,100,0.01,25936700,265997,33010,8239,0.859119,41249
RBCi,100,1,100,0.01,27707151,265997,35304,7362,0.917167,42666
RBCi,1,1,10,0.1,20184086,265997,24174,6607,0.670506,30781
RBCi,5,1,10,0.1,23533010,265973,29527,4897,0.780307,34424
RBCi,25,1,10,0.1,25930209,265997,33443,7143,0.858906,40586
RBCi,100,1,10,0.1,27688457,265997,34674,7928,0.916555,42602
RBCi,1,1,1,1,20191379,264357,25826,5673,0.670691,31499
RBCi,5,1,1,1,23534951,265997,33232,7851,0.780372,41083
RBCi,25,1,1,1,25933605,265997,34473,7265,0.859017,41738
RBCi,100,1,1,1,27703428,265997,34796,5610,0.917045,40406
RBCi,1,10,1,10,199160216,265997,395955,7400,0.653867,403355
RBCi,5,10,1,10,233667394,265997,457900,6854,0.767007,464754
RBCi,25,10,1,10,258346461,265997,518170,7126,0.847924,525296
RBCi,100,10,1,10,276657194,265981,542000,6590,0.90796,548590
RBCi,1,100,1,100,1979781636,265997,4718967,7905,0.649207,4726872
RBCi,5,100,1,100,2331046125,265997,5442462,6310,0.764377,5448772
RBCi,25,100,1,100,2579286594,265997,6044244,9187,0.845769,6053431
RBCi,100,100,1,100,2763546324,265997,6441758,7840,0.906183,6449598
VP,1,1,100,0.01,21211969,12817,27829,20,0.695906,27849
VP,5,1,100,0.01,23690720,12817,31225,21,0.777178,31246
VP,25,1,100,0.01,25695037,12817,31928,22,0.842894,31950
VP,100,1,100,0.01,27227291,12817,33466,20,0.893133,33486
VP,1,1,10,0.1,21211969,12817,27478,17,0.695906,27495
VP,5,1,10,0.1,23690720,12817,34622,17,0.777178,34639
VP,25,1,10,0.1,25695037,12817,33213,18,0.842894,33231
VP,100,1,10,0.1,27227291,12817,36607,18,0.893133,36625
VP,1,1,1,1,21211969,12817,26299,21,0.695906,26320
VP,5,1,1,1,23690720,12817,30230,18,0.777178,30248
VP,25,1,1,1,25695037,12817,31985,16,0.842894,32001
VP,100,1,1,1,27227291,12817,37582,23,0.893133,37605
VP,1,10,1,10,209688728,12817,410608,36,0.687557,410644
VP,5,10,1,10,235600338,12817,454887,46,0.772515,454933
VP,25,10,1,10,255668126,12817,478600,43,0.838312,478643
VP,100,10,1,10,271619246,12817,517381,53,0.890612,517434
VP,1,100,1,100,2093101345,12817,4779651,36,0.686278,4779687
VP,5,100,1,100,2350008176,12817,5286629,36,0.770511,5286665
VP,25,100,1,100,2550650486,12817,5670906,55,0.836297,5670961
VP,100,100,1,100,2710740532,12817,5986187,42,0.888786,5986229
VPMV,1,1,100,0.01,20527879,13371,32721,26,0.673495,32747
VPMV,5,1,100,0.01,23417909,13371,33407,23,0.768251,33430
VPMV,25,1,100,0.01,25729996,13371,33351,19,0.844059,33370
VPMV,100,1,100,0.01,27534821,13371,34941,16,0.903234,34957
VPMV,1,1,10,0.1,20527879,13371,25054,20,0.673495,25074
VPMV,5,1,10,0.1,23417909,13371,29816,19,0.768251,29835
VPMV,25,1,10,0.1,25729996,13371,33022,27,0.844059,33049
VPMV,100,1,10,0.1,27534821,13371,33761,19,0.903234,33780
VPMV,1,1,1,1,20527879,13371,25039,17,0.673495,25056
VPMV,5,1,1,1,23417909,13371,28907,20,0.768251,28927
VPMV,25,1,1,1,25729996,13371,31563,18,0.844059,31581
VPMV,100,1,1,1,27534821,13371,36039,32,0.903234,36071
VPMV,1,10,1,10,202808973,13371,402678,41,0.665002,402719
VPMV,5,10,1,10,232805057,13371,458519,39,0.763352,458558
VPMV,25,10,1,10,256388495,13371,497463,34,0.840676,497497
VPMV,100,10,1,10,274859828,13371,520974,49,0.901238,521023
VPMV,1,100,1,100,2023566934,13371,4689046,46,0.66348,4689092
VPMV,5,100,1,100,2322122132,13371,5328700,49,0.761368,5328749
VPMV,25,100,1,100,2559396213,13371,5753269,41,0.839164,5753310
VPMV,100,100,1,100,2745191274,13371,6148786,41,0.900082,6148827
Cover,1,1,100,0.01,71144535,80459,154175,153,2.335284,154328
Cover,5,1,100,0.01,48979862,80459,162039,142,1.608561,162181
Cover,25,1,100,0.01,50891336,80459,129037,163,1.671234,129200
Cover,100,1,100,0.01,52553933,80459,91257,140,1.725746,91397
Cover,1,1,10,0.1,71144535,80459,119510,150,2.335284,119660
Cover,5,1,10,0.1,48979862,80459,88848,173,1.608561,89021
Cover,25,1,10,0.1,50891336,80459,92689,172,1.671234,92861
Cover,100,1,10,0.1,52553933,80459,93914,144,1.725746,94058
Cover,1,1,1,1,71144535,80459,121394,103,2.335284,121497
Cover,5,1,1,1,48979862,80459,81744,133,1.608561,81877
Cover,25,1,1,1,50891336,80459,87987,143,1.671234,88130
Cover,100,1,1,1,52553933,80459,84301,135,1.725746,84436
Cover,1,10,1,10,235775542,80459,561814,253,0.773311,562067
Cover,5,10,1,10,267545210,80459,585250,309,0.877476,585559
Cover,25,10,1,10,295964590,80459,636530,216,0.970655,636746
Cover,100,10,1,10,318668976,80459,676894,211,1.045097,677105
Cover,1,100,1,100,1829696238,80459,5215599,200,0.599937,5215799
Cover,5,100,1,100,2164598989,80459,6616195,232,0.709743,6616427
Cover,25,100,1,100,2451983138,80459,7239619,251,0.803968,7239870
Cover,100,100,1,100,2683970773,80459,7740412,251,0.880031,7740663
CoverB,1,1,100,0.01,25767157,59537,48101,115,0.846791,48216
CoverB,5,1,100,0.01,27226155,59537,47189,101,0.894628,47290
CoverB,25,1,100,0.01,28366283,59537,45877,78,0.932009,45955
CoverB,100,1,100,0.01,29268740,59537,46593,97,0.961599,46690
CoverB,1,1,10,0.1,25767157,59537,40629,95,0.846791,40724
CoverB,5,1,10,0.1,27226155,59537,43881,102,0.894628,43983
CoverB,25,1,10,0.1,28366283,59537,43903,90,0.932009,43993
CoverB,100,1,10,0.1,29268740,59537,43396,107,0.961599,43503
CoverB,1,1,1,1,25767157,59537,37171,71,0.846791,37242
CoverB,5,1,1,1,27226155,59537,39796,88,0.894628,39884
CoverB,25,1,1,1,28366283,59537,42373,97,0.932009,42470
CoverB,100,1,1,1,29268740,59537,42397,87,0.961599,42484
CoverB,1,10,1,10,256786681,59537,523416,165,0.842133,523581
CoverB,5,10,1,10,271863310,59537,549571,168,0.891565,549739
CoverB,25,10,1,10,283395629,59537,566837,173,0.929376,567010
CoverB,100,10,1,10,292543553,59537,580483,194,0.95937,580677
CoverB,1,100,1,100,2565789010,59537,6656793,181,0.841276,6656974
CoverB,5,100,1,100,2716172089,59537,7072798,194,0.890582,7072992
CoverB,25,100,1,100,2832265671,59537,7558238,174,0.928646,7558412
CoverB,100,100,1,100,2924501459,59537,7747775,183,0.958888,7747958
CoverI,1,1,100,0.01,25767157,59537,48101,115,0.539357325,48216
CoverI,5,1,100,0.01,27226155,59537,47189,101,0.648281159,47290
CoverI,25,1,100,0.01,28366283,59537,45877,78,0.7456072,45955
CoverI,100,1,100,0.01,29268740,59537,46593,97,0.828964655,46690

==> logs/MNIST_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,376845,376923,60000000,60000000,1,1,376845,376923,60000000,60000000,1,1,376845,376923,60000000,60000000,1,1
naive,5,165178,165256,60000000,60000000,1,1,165178,165256,60000000,60000000,1,1,165178,165256,60000000,60000000,1,1
naive,25,164613,164691,60000000,60000000,1,1,164613,164691,60000000,60000000,1,1,164613,164691,60000000,60000000,1,1
naive,100,164881,164959,60000000,60000000,1,1,164881,164959,60000000,60000000,1,1,164881,164959,60000000,60000000,1,1
RBC,1,398224,413066,58706188,73286652,0.978436,0.986536258,211641,728195,58768612,73378266,0.979477,0.987593474,305756,899375,58112507,72751365,0.968542,0.976674699
RBC,5,197047,211889,59984908,74565372,0.999748,1.007848258,201565,718119,59950246,74559900,0.999171,1.007287474,290128,883747,59755819,74394677,0.99593,1.004062699
RBC,25,179943,194785,60000000,74580464,1,1.008100258,199095,715649,60000000,74609654,1,1.008116474,283104,876723,60000000,74638858,1,1.008132699
RBC,100,213177,228019,60000000,74580464,1,1.008100258,197140,713694,60000000,74609654,1,1.008116474,290731,884350,60000000,74638858,1,1.008132699
RBCi,1,315759,330511,35148062,49728526,0.585801,0.593901258,182167,533288,35893778,50503668,0.59823,0.606346606,170545,555909,35586386,50225024,0.593106,0.601238577
RBCi,5,152413,167165,42028908,56609372,0.700482,0.708582258,201915,553036,42708106,57317996,0.711802,0.719918606,207844,593208,42370870,57009508,0.706181,0.714313577
RBCi,25,269085,283837,47524626,62105090,0.792077,0.800177258,229864,580985,47968278,62578168,0.799471,0.807587606,231339,616703,47632233,62270871,0.793871,0.802003577
RBCi,100,155662,170414,51834194,66414658,0.863903,0.872003258,237900,589021,52064056,66673946,0.867734,0.875850606,243560,628924,51772661,66411299,0.862878,0.871010577
VP,1,329549,331438,37238206,38038074,0.620637,0.621081371,176557,177847,38708146,39462928,0.645136,0.645555323,147017,148029,40457458,41161343,0.674291,0.674682047
VP,5,137181,139070,42978342,43778210,0.716306,0.716750371,141824,143114,44016639,44771421,0.733611,0.734030323,131032,132044,45468294,46172179,0.757805,0.758196047
VP,25,630933,632822,47583551,48383419,0.793059,0.793503371,132025,133315,48321628,49076410,0.80536,0.805779323,146316,147328,49492603,50196488,0.824877,0.825268047
VP,100,215412,217301,51332886,52132754,0.855548,0.855992371,140621,141911,51759432,52514214,0.862657,0.863076323,152313,153325,52783012,53486897,0.879717,0.880108047
VPMV,1,256341,258005,34993812,35843502,0.58323,0.58370205,108452,109675,36654403,37457684,0.610907,0.611353267,124624,125665,37906040,38661043,0.631767,0.632186446
VPMV,5,129115,130779,41042397,41892087,0.68404,0.68451205,123024,124247,42292475,43095756,0.704875,0.705321267,117479,118520,43651686,44406689,0.727528,0.727947446
VPMV,25,352719,354383,46015631,46865321,0.766927,0.76739905,136267,137490,46912217,47715498,0.78187,0.782316267,127104,128145,48413181,49168184,0.806886,0.807305446
VPMV,100,133153,134817,50111052,50960742,0.835184,0.83565605,141220,142443,50638896,51442177,0.843982,0.844428267,133238,134279,52161336,52916339,0.869356,0.869775446
Cover,1,1880714,1889041,30277413,34516861,0.504624,0.506979249,168126,173878,30262385,35001577,0.504373,0.507005884,133650,139050,30646905,34470375,0.510782,0.51290615
Cover,5,956537,964864,36895667,41135115,0.614928,0.617283249,174221,179973,36698960,41438152,0.611649,0.614281884,343209,348609,36903619,40727089,0.61506,0.61718415
Cover,25,1463515,1471842,42835118,47074566,0.713919,0.716274249,217871,223623,42685111,47424303,0.711419,0.714051884,321321,326721,42855876,46679346,0.714265,0.71638915
Cover,100,2837341,2845668,47914210,52153658,0.79857,0.800925249,2645603,2651355,47847256,52586448,0.797454,0.800086884,185904,191304,47945286,51768756,0.799088,0.80121215
CoverB,1,756410,761304,47493940,51188783,0.791566,0.793618691,172707,177696,46885851,50769608,0.781431,0.783588643,190248,194741,46838289,50661759,0.780638,0.78276215
CoverB,5,181143,186037,50896799,54591642,0.84828,0.850332691,176625,181614,50424541,54308298,0.840409,0.842566643,180708,185201,50428919,54252389,0.840482,0.84260615
CoverB,25,188665,193559,53612043,57306886,0.893534,0.895586691,179746,184735,53191704,57075461,0.886528,0.888685643,194547,199040,53243142,57066612,0.887386,0.88951015
CoverB,100,194673,199567,55820307,59515150,0.930338,0.932390691,188031,193020,55436801,59320558,0.923947,0.926104643,196581,201074,55492809,59316279,0.92488,0.92700415

==> logs/VirusShare5m_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,70906918,70906950,5000001000,5000001000,1,1,70906918,70906950,5000001000,5000001000,1,1,70906918,70906950,5000001000,5000001000,1,1
naive,5,68790272,68790304,5000001000,5000001000,1,1,68790272,68790304,5000001000,5000001000,1,1,68790272,68790304,5000001000,5000001000,1,1
naive,25,68745571,68745603,5000001000,5000001000,1,1,68745571,68745603,5000001000,5000001000,1,1,68745571,68745603,5000001000,5000001000,1,1
naive,100,68859870,68859902,5000001000,5000001000,1,1,68859870,68859902,5000001000,5000001000,1,1,68859870,68859902,5000001000,5000001000,1,1
RBC,1,63272324,163371213,4682230440,15857232980,0.936446,0.93734,63093025,165080892,4675297591,15852399732,0.935059,0.935953168,63913296,163860394,4708360443,15887862755,0.941672,0.94256636
RBC,5,67414401,167513290,4890253926,16065256466,0.978051,0.978945,67617059,169604926,4901836108,16078938249,0.980367,0.981261168,66460193,166407291,4892507315,16072009627,0.978501,0.97939536
RBC,25,69692296,169791185,4999652720,16174655260,0.99993,1.000824,69030559,171018426,4981550330,16158652471,0.99631,0.997204168,67909586,167856684,4987365058,16166867370,0.997473,0.99836736
RBC,100,69510354,169609243,4999668948,16174671488,0.999934,1.000828,69225189,171213056,4983238765,16160340906,0.996648,0.997542168,68460678,168407776,4989137975,16168640287,0.997827,0.99872136
RBCi,1,40741483,147895772,2889481524,14064484064,0.577896,0.57879,40441468,144261963,2904803247,14081746432,0.580961,0.581855155,40481540,141940057,2896157012,14075442317,0.579231,0.580125343
RBCi,5,44660187,151814476,3272880211,14447882751,0.654576,0.65547,44028278,147848773,3288359787,14465302972,0.657672,0.658566155,44016443,145474960,3282112374,14461397679,0.656422,0.657316343
RBCi,25,48580664,155734953,3581949573,14756952113,0.71639,0.717284,48417118,152237613,3596411836,14773355021,0.719282,0.720176155,49691958,151150475,3589736357,14769021662,0.717947,0.718841343
RBCi,100,52754307,159908596,3874495939,15049498479,0.774899,0.775793,52080459,155900954,3888621034,15065564219,0.777724,0.778618155,52604480,154062997,3882559009,15061844314,0.776512,0.777406343
VP,1,32306210,33882568,2338402041,2436304931,0.46768,0.467687832,33033741,34564119,2411875890,2512351688,0.482375,0.482383038,34544512,36117111,2463291309,2578247521,0.492658,0.492667196
VP,5,36211753,37788111,2646895680,2744798570,0.529379,0.529386832,37469609,38999987,2727896426,2828372224,0.545579,0.545587038,37544500,39117099,2781862390,2896818602,0.556372,0.556381196
VP,25,40132883,41709241,2920466159,3018369049,0.584093,0.584100832,41235191,42765569,3005305392,3105781190,0.601061,0.601069038,41221361,42793960,3061041986,3175998198,0.612208,0.612217196
VP,100,43810060,45386418,3180560851,3278463741,0.636112,0.636119832,44812688,46343066,3270484918,3370960716,0.654097,0.654105038,44954167,46526766,3325917300,3440873512,0.665183,0.665192196
VPMV,1,28595091,30876316,2156709228,2291538131,0.431342,0.431352786,30558415,32741939,2242929359,2384257253,0.448586,0.448597306,30800332,32633340,2289821403,2436360786,0.457964,0.457975723
VPMV,5,32500468,34781693,2466932505,2601761408,0.493386,0.493396786,33540284,35723808,2556296722,2697624616,0.511259,0.511270306,33684505,35517513,2602972823,2749512206,0.520594,0.520605723
VPMV,25,36295439,38576664,2741292562,2876121465,0.548258,0.548268786,37143721,39327245,2830838447,2972166341,0.566168,0.566179306,37366163,39199171,2880778204,3027317587,0.576156,0.576167723
VPMV,100,39628921,41910146,2998793976,3133622879,0.599759,0.599769786,40344724,42528248,3095254025,3236581919,0.619051,0.619062306,40555263,42388271,3144202061,3290741444,0.62884,0.628851723
Cover,1,,,,,,0,,,,,,0,,,,,,0
Cover,5,,,,,,0,,,,,,0,,,,,,0
Cover,25,,,,,,0,,,,,,0,,,,,,0
Cover,100,,,,,,0,,,,,,0,,,,,,0
CoverB,1,,,,,,0,,,,,,0,,,,,,0
CoverB,5,,,,,,0,,,,,,0,,,,,,0
CoverB,25,,,,,,0,,,,,,0,,,,,,0
CoverB,100,,,,,,0,,,,,,0,,,,,,0

==> logs/VxHeaven_construction.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,5645043,140698480,20101901,140832957,22052113,140968204
RBC,4814573,140698480,19941593,140833232,21127141,140968080
VP,163426,4206450,159221,4126335,191151,5069994
VPMV,248032,5540685,245846,5787135,254853,6109367
Cover,323345902,9201736325,323345902,9201736325,323345902,9201736325

==> logs/VxHeaven_construction2.csv <==
algo,norm_ms,norm_dists,half_ms,half_dists,inc_ms,inc_dists
RBC_orig,5645043,140698480,20101901,140832957,22052113,140968204
RBC,4814573,140698480,19941593,140833232,21127141,140968080
VP,163426,4206450,159221,4126335,191151,5069994
VPMV,248032,5540685,245846,5787135,254853,6109367

==> logs/VxHeaven_insertion.csv <==
algo,k,reads,writes,rw,query_dists,insert_dists,query_time,insert_time,allDistR,allTime
naive,1,1,100,0.01,136046500,0,4791876,22,1,4791898
naive,5,1,100,0.01,136046500,0,4764435,7,1,4764442
naive,25,1,100,0.01,136046500,0,4765328,10,1,4765338
naive,100,1,100,0.01,136046500,0,4763926,8,1,4763934
naive,1,1,10,0.1,136046500,0,4760568,6,1,4760574
naive,5,1,10,0.1,136046500,0,4760498,7,1,4760505
naive,25,1,10,0.1,136046500,0,4761459,4,1,4761463
naive,100,1,10,0.1,136046500,0,4762350,3,1,4762353
naive,1,1,1,1,136046500,0,4761646,4,1,4761650
naive,5,1,1,1,136046500,0,4762447,3,1,4762450
naive,25,1,1,1,136046500,0,4762498,3,1,4762501
naive,100,1,1,1,136046500,0,4763223,3,1,4763226
naive,1,10,1,10,1360465000,0,51979507,15,1,51979522
naive,5,10,1,10,1360465000,0,51955926,27,1,51955953
naive,25,10,1,10,1360465000,0,51950297,4,1,51950301
naive,100,10,1,10,1360465000,0,51915071,29,1,51915100
naive,1,100,1,100,13604650000,0,755501601,19,1,755501620
naive,5,100,1,100,13604650000,0,754593355,56,1,754593411
naive,25,100,1,100,13604650000,0,764831389,32,1,764831421
naive,100,100,1,100,13604650000,0,764772057,18,1,764772075
RBC,1,1,100,0.01,136044572,504546,5682624,64127,1.003694,5746751
RBC,5,1,100,0.01,136044642,504546,5674463,62089,1.003695,5736552
RBC,25,1,100,0.01,136044846,504546,5682713,62605,1.003696,5745318
RBC,100,1,100,0.01,136045334,504546,5694043,62217,1.0037,5756260
RBC,1,1,10,0.1,136044572,504546,5693737,77088,1.003694,5770825
RBC,5,1,10,0.1,136044642,504546,5679023,70994,1.003695,5750017
RBC,25,1,10,0.1,136044846,504546,5685687,73580,1.003696,5759267
RBC,100,1,10,0.1,136045334,504546,5670061,71641,1.0037,5741702
RBC,1,1,1,1,136042262,504546,5669918,68763,1.003677,5738681
RBC,5,1,1,1,136044642,504546,5676777,62154,1.003695,5738931
RBC,25,1,1,1,136044846,504546,5667807,61697,1.003696,5729504
RBC,100,1,1,1,136045334,504546,5675672,69671,1.0037,5745343
RBC,1,10,1,10,1360310543,504546,63423310,76397,1.000257,63499707
RBC,5,10,1,10,1360446312,504546,63570036,75976,1.000357,63646012
RBC,25,10,1,10,1360448106,504546,63557359,75528,1.000358,63632887
RBC,100,10,1,10,1360452840,504546,63528748,75498,1.000362,63604246
RBC,1,100,1,100,13603608067,504546,873814853,75529,0.99996,873890382
RBC,5,100,1,100,13604463556,504546,876837434,76208,1.000023,876913642
RBC,25,100,1,100,13604481156,504546,879401448,77432,1.000025,879478880
RBC,100,100,1,100,13604529998,504546,878175138,75570,1.000028,878250708
RBCi,1,1,100,0.01,133155782,504546,4752891,65791,0.982461,4818682
RBCi,5,1,100,0.01,133859353,504546,4717714,62962,0.987632,4780676
RBCi,25,1,100,0.01,133988263,504546,4741651,67937,0.98858,4809588
RBCi,100,1,100,0.01,134095025,504546,4722624,64485,0.989364,4787109
RBCi,1,1,10,0.1,133156125,504546,4693558,64047,0.982463,4757605
RBCi,5,1,10,0.1,133859157,504546,4723819,65227,0.987631,4789046
RBCi,25,1,10,0.1,133988263,504546,4725160,62249,0.98858,4787409
RBCi,100,1,10,0.1,134094788,504546,4725663,60073,0.989363,4785736
RBCi,1,1,1,1,133156460,504546,4716339,58121,0.982466,4774460
RBCi,5,1,1,1,133859364,504546,4712297,61475,0.987632,4773772
RBCi,25,1,1,1,133988263,504546,4719828,62900,0.98858,4782728
RBCi,100,1,1,1,134095024,504545,4727965,61609,0.989364,4789574
RBCi,1,10,1,10,1329239602,504546,52311931,68370,0.977419,52380301
RBCi,5,10,1,10,1338449549,504546,52794492,69858,0.984189,52864350
RBCi,25,10,1,10,1340159937,504546,52939183,73878,0.985446,53013061
RBCi,100,10,1,10,1340953676,504546,52851300,72072,0.986029,52923372
RBCi,1,100,1,100,13312993091,504546,737671677,71751,0.978599,737743428
RBCi,5,100,1,100,13391128670,504546,747846790,73166,0.984342,747919956
RBCi,25,100,1,100,13405030627,504546,749180555,72701,0.985364,749253256
RBCi,100,100,1,100,13410586482,504546,750812911,72518,0.985773,750885429
VP,1,1,100,0.01,129327315,15000,4742237,638,0.950721,4742875
VP,5,1,100,0.01,130202649,15000,4712209,622,0.957155,4712831
VP,25,1,100,0.01,130488399,15000,4720161,628,0.959256,4720789
VP,100,1,100,0.01,130684763,15000,4741021,624,0.960699,4741645
VP,1,1,10,0.1,129327315,15000,4678164,604,0.950721,4678768
VP,5,1,10,0.1,130202649,15000,4708351,617,0.957155,4708968
VP,25,1,10,0.1,130488399,15000,4731406,633,0.959256,4732039
VP,100,1,10,0.1,130684763,15000,4732724,628,0.960699,4733352
VP,1,1,1,1,129327315,15000,4675451,628,0.950721,4676079
VP,5,1,1,1,130202649,15000,4707294,606,0.957155,4707900
VP,25,1,1,1,130488399,15000,4715302,582,0.959256,4715884
VP,100,1,1,1,130684763,15000,4726928,591,0.960699,4727519
VP,1,10,1,10,1290524101,15000,52428513,1003,0.948601,52429516
VP,5,10,1,10,1301689073,15000,52701019,932,0.956808,52701951
VP,25,10,1,10,1304896359,15000,52888379,990,0.959166,52889369
VP,100,10,1,10,1306697016,15000,53016045,974,0.960489,53017019
VP,1,100,1,100,12925797944,15000,737715801,910,0.950103,737716711
VP,5,100,1,100,13024743008,15000,742302368,896,0.957375,742303264
VP,25,100,1,100,13053542044,15000,746469949,908,0.959492,746470857
VP,100,100,1,100,13070651407,15000,758350995,913,0.96075,758351908
VPMV,1,1,100,0.01,127487227,17566,5360426,865,0.937215,5361291
VPMV,5,1,100,0.01,128617558,17566,5380073,826,0.945523,5380899
VPMV,25,1,100,0.01,129011568,17566,5407573,853,0.948419,5408426
VPMV,100,1,100,0.01,129322626,17566,5414087,822,0.950706,5414909
VPMV,1,1,10,0.1,127487227,17566,5332519,828,0.937215,5333347
VPMV,5,1,10,0.1,128617558,17566,5431943,869,0.945523,5432812
VPMV,25,1,10,0.1,129011568,17566,5417357,847,0.948419,5418204
VPMV,100,1,10,0.1,129322626,17566,5405369,835,0.950706,5406204
VPMV,1,1,1,1,127487227,17566,5329767,806,0.937215,5330573
VPMV,5,1,1,1,128617558,17566,5378900,816,0.945523,5379716
VPMV,25,1,1,1,129011568,17566,5397940,836,0.948419,5398776
VPMV,100,1,1,1,129322626,17566,5420627,828,0.950706,5421455
VPMV,1,10,1,10,1272893668,17566,58810395,1242,0.935644,58811637
VPMV,5,10,1,10,1286184875,17566,64558151,1151,0.945414,64559302
VPMV,25,10,1,10,1290445100,17566,65178801,1197,0.948545,65179998
VPMV,100,10,1,10,1293217863,17566,65800367,1123,0.950583,65801490
VPMV,1,100,1,100,12750880081,17566,927200932,1192,0.937246,927202124
VPMV,5,100,1,100,12869337784,17566,930333979,1185,0.945953,930335164
VPMV,25,100,1,100,12908174513,17566,912762714,1154,0.948807,912763868
VPMV,100,100,1,100,12933885495,17566,890869883,1110,0.950697,890870993
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
Cover,,,,,,,,,,
CoverB,1,1,100,0.01,131360643,31394971,1076927,264094,1.196323,1341021
CoverB,5,1,100,0.01,133448937,31394971,1093950,263745,1.211673,1357695
CoverB,25,1,100,0.01,134058118,31394971,1098842,263854,1.216151,1362696
CoverB,100,1,100,0.01,134340954,31394971,1101025,263949,1.21823,1364974
CoverB,1,1,10,0.1,131360643,31394971,1078346,263901,1.196323,1342247
CoverB,5,1,10,0.1,133448937,31394971,1093925,263797,1.211673,1357722
CoverB,25,1,10,0.1,134058118,31394971,1098885,263939,1.216151,1362824
CoverB,100,1,10,0.1,134340954,31394971,1102182,264186,1.21823,1366368
CoverB,1,1,1,1,131360643,31394971,1080093,264189,1.196323,1344282
CoverB,5,1,1,1,133448937,31394971,1093567,263645,1.211673,1357212
CoverB,25,1,1,1,134058118,31394971,1097882,263935,1.216151,1361817
CoverB,100,1,1,1,134340954,31394971,1101612,264164,1.21823,1365776
CoverB,1,10,1,10,1311728105,31394971,13284895,345378,0.987253,13630273
CoverB,5,10,1,10,1332974707,31394971,13436044,342724,1.00287,13778768
CoverB,25,10,1,10,1340746400,31394971,13762735,348168,1.008583,14110903
CoverB,100,10,1,10,1343650667,31394971,13755497,351628,1.010717,14107125
CoverB,1,100,1,100,13120377137,31394971,163721452,359090,0.966712,164080542
CoverB,5,100,1,100,13329460961,31394971,165646141,355251,0.98208,166001392
CoverB,25,100,1,100,13408247330,31394971,166489119,358774,0.987871,166847893
CoverB,100,100,1,100,13436180912,31394971,167127489,361028,0.989924,167488517
CoverI,1,1,100,0.01,131360643,31394971,1076927,264094,1.23332268,1341021
CoverI,5,1,100,0.01,133448937,31394971,1093950,263745,1.23640102,1357695
CoverI,25,1,100,0.01,134058118,31394971,1098842,263854,1.240970408,1362696
CoverI,100,1,100,0.01,134340954,31394971,1101025,263949,1.243091837,1364974

==> logs/VxHeaven_query.csv <==
algo,k,ms,msAll,dists,distAll,distsR,distAllR,ms_h,msAll_h,dists_h,distAll_h,distsR_h,distAllR_h,ms_i,msAll_i,dists_i,distAll_i,distsR_i,distAllR_i
naive,1,16804944,16804950,271094000,271094000,1,1,16804944,16804950,271094000,271094000,1,1,16804944,16804950,271094000,271094000,1,1
naive,5,16667391,16667397,271094000,271094000,1,1,16667391,16667397,271094000,271094000,1,1,16667391,16667397,271094000,271094000,1,1
naive,25,16555299,16555305,271094000,271094000,1,1,16555299,16555305,271094000,271094000,1,1,16555299,16555305,271094000,271094000,1,1
naive,100,16590983,16590989,271094000,271094000,1,1,16590983,16590989,271094000,271094000,1,1,16590983,16590989,271094000,271094000,1,1
RBC,1,18873538,24518581,271094000,411792480,1,1.003828949,18721116,38823017,271094000,411926957,1,1.003832609,18731904,40784017,271092994,412061198,0.999996,1.003832289
RBC,5,18852707,24497750,271094000,411792480,1,1.003828949,18720054,38821955,271094000,411926957,1,1.003832609,18698418,40750531,271093018,412061222,0.999996,1.003832289
RBC,25,18811308,24456351,271094000,411792480,1,1.003828949,18691010,38792911,271094000,411926957,1,1.003832609,18726359,40778472,271093220,412061424,0.999997,1.003833289
RBC,100,18711308,24356351,271094000,411792480,1,1.003828949,18681054,38782955,271094000,411926957,1,1.003832609,18743363,40795476,271093594,412061798,0.999999,1.003835289
RBCi,1,15976852,20791425,259676595,400375075,0.957884,0.961712949,15803540,35745133,259545282,400378514,0.9574,0.961232616,15851665,36978806,260134184,401102264,0.959572,0.963408286
RBCi,5,16277308,21091881,266776609,407475089,0.984074,0.987902949,16213945,36155538,266748040,407581272,0.983969,0.987801616,16204172,37331313,266968871,407936951,0.984783,0.988619286
RBCi,25,16462162,21276735,268911607,409610087,0.99195,0.995778949,16319904,36261497,268957456,409790688,0.992119,0.995951616,16321523,37448664,269162882,410130962,0.992877,0.996713286
RBCi,100,16332649,21147222,268985178,409683658,0.992221,0.996049949,16347508,36289101,269049727,409882959,0.992459,0.996291616,16326497,37453638,269269822,410237902,0.993271,0.997107286
VP,1,15526581,15690007,250048807,254255257,0.922369,0.922483474,15775530,15934751,253132642,257258977,0.933745,0.933857294,15884061,16075212,253000472,258070466,0.933257,0.933394974
VP,5,16031210,16194636,258730910,262937360,0.954396,0.954510474,16110787,16270008,261288104,265414439,0.963828,0.963940294,16208689,16399840,261197899,266267893,0.963496,0.963633974
VP,25,16183861,16347287,261640991,265847441,0.96513,0.965244474,16358036,16517257,264004035,268130370,0.973847,0.973959294,16424603,16615754,263769382,268839376,0.972981,0.973118974
VP,100,16245910,16409336,262250414,266456864,0.967378,0.967492474,16365205,16524426,264427530,268553865,0.975409,0.975521294,16367408,16558559,264135765,269205759,0.974333,0.974470974
VPMV,1,17020954,17268986,245735984,251276669,0.90646,0.906610783,17140806,17386652,249984950,255772085,0.922134,0.92229149,17129709,17384562,249165553,255274920,0.919111,0.919277259
VPMV,5,17547723,17795755,255700415,261241100,0.943217,0.943367783,17785194,18031040,258894410,264681545,0.954999,0.95515649,17716388,17971241,257855691,263965058,0.951167,0.951333259
VPMV,25,17780954,18028986,258967756,264508441,0.955269,0.955419783,18038555,18284401,261884391,267671526,0.966028,0.96618549,17963939,18218792,261067486,267176853,0.963015,0.963181259
VPMV,100,17912391,18160423,259825129,265365814,0.958432,0.958582783,18031015,18276861,262525102,268312237,0.968391,0.96854849,17956020,18210873,261637418,267746785,0.965117,0.965283259
Cover,1,15879784,339225686,259256343,9460992668,0.956334,1.206748786,15879784,339225686,259256343,9460992668,0.956334,1.206748786,15879784,339225686,259256343,9460992668,0.956334,1.206748786
Cover,5,16216367,339562269,264221777,9465958102,0.97465,1.225064786,16216367,339562269,264221777,9465958102,0.97465,1.225064786,16216367,339562269,264221777,9465958102,0.97465,1.225064786
Cover,25,16559586,339905488,265867966,9467604291,0.980722,1.231136786,16559586,339905488,265867966,9467604291,0.980722,1.231136786,16559586,339905488,265867966,9467604291,0.980722,1.231136786
Cover,100,16168925,339514827,266667478,9468403803,0.983672,1.234086786,16168925,339514827,266667478,9468403803,0.983672,1.234086786,16168925,339514827,266667478,9468403803,0.983672,1.234086786
CoverB,1,3273511,74975735,255926960,8703221588,0.944052,1.173935514,3273511,74975735,255926960,8703221588,0.944052,1.173935514,3273511,74975735,255926960,8703221588,0.944052,1.173935514
CoverB,5,3221552,74923776,261904790,8709199418,0.966103,1.195986514,3221552,74923776,261904790,8709199418,0.966103,1.195986514,3221552,74923776,261904790,8709199418,0.966103,1.195986514
CoverB,25,3273400,74975624,265125962,8712420590,0.977985,1.207868514,3273400,74975624,265125962,8712420590,0.977985,1.207868514,3273400,74975624,265125962,8712420590,0.977985,1.207868514
CoverB,100,3273116,74975340,266169341,8713463969,0.981834,1.211717514,3273116,74975340,266169341,8713463969,0.981834,1.211717514,3273116,74975340,266169341,8713463969,0.981834,1.211717514

==> rbc_example.tikz <==
\begin{tikzpicture}[auto]

\def\centerarc[#1](#2)(#3:#4:#5)% Syntax: [draw options] (center) (initial angle:final angle:radius)
    { \draw[#1] ($(#2)+({#5*cos(#3)},{#5*sin(#3)})$) arc (#3:#4:#5); }

\begin{scope}

\clip(-2.5,-2.5) rectangle (3.5,3.5);

\draw[] (-2.5,-2.5) rectangle (3.5,3.5);

%lines to owners
\draw[dashed, blue] (-0.5, -0.85) -- (-0.65, -0.55);
\draw[dashed, blue] (0.6, 0.54) -- (0, 0.5);
\draw[dashed, blue] (-0.75, 0.9) -- (0,0.5);
\draw[dashed, blue] (-1.5, 0) -- (-0.65, -0.55) ;
\draw[dashed, blue] (0, -1.75) -- (-0.65, -0.55) ;
\draw[dashed, blue] (-2, -1.45) -- (-0.65, -0.55) ;
\draw[dashed, blue] (2.5, 0) -- (1.95, -1.25);
\draw[dashed, blue] (0, -0.5) -- (-0.65, -0.55) ;
\draw[dashed, blue] (3.0, 2.0) -- (2.6, 1.54);
\draw[dashed, blue] (1.65, 2.7) -- (0.9, 1.94);
\draw[dashed, blue] (1.5, 3) -- (0.9, 1.94);
\draw[dashed, blue] (2, 1.75) -- (2.6, 1.54);
\draw[dashed, blue] (1.2, 1.9) -- (0.9, 1.94);
\draw[dashed, blue] (1.7, 1.75) -- (2.6, 1.54);
\draw[dashed, blue] (1.75, 2.45) -- (0.9, 1.94);
\draw[dashed, blue] (2.5, 2.5) -- (2.6, 1.54);


%actual data points
\draw[fill] (-0.5, -0.85) circle (0.075);
\draw[fill] (0, 0.5) circle (0.075);
\draw[fill] (0.6, 0.54) circle (0.075);
\draw[fill] (-0.75, 0.9) circle (0.075);
\draw[fill] (-0.65, -0.55) circle (0.075);
\draw[fill] (-1.5, 0) circle (0.075);
\draw[fill] (0, -1.75) circle (0.075);
\draw[fill] (0.9, 1.94) circle (0.075);
\draw[fill] (1.95, -1.25) circle (0.075);
\draw[fill] (-2, -1.45) circle (0.075);
\draw[fill] (2.5, 0) circle (0.075);
\draw[fill] (0, -0.5) circle (0.075);
\draw[fill] (2.6, 1.54) circle (0.075);
\draw[fill] (3.0, 2.0) circle (0.075);
\draw[fill] (1.65, 2.7) circle (0.075);
\draw[fill] (1.5, 3) circle (0.075);
\draw[fill] (2, 1.75) circle (0.075);
\draw[fill] (1.2, 1.9) circle (0.075);
\draw[fill] (1.7, 1.75) circle (0.075);
\draw[fill] (1.75, 2.45) circle (0.075);
\draw[fill] (2.5, 2.5) circle (0.075);

\centerarc[red,thick](2.6, 1.54)(0:360:1.05);
\centerarc[red,thick](0.9, 1.94)(0:360:1.3);

\centerarc[red,thick](1.95, -1.25)(0:360:1.45);
\centerarc[red,thick](0, 0.5)(0:360:0.93);
\centerarc[red,thick](-0.65, -0.55)(0:360:1.70);


\end{scope}

\end{tikzpicture}

==> vp_example.tikz <==
\begin{tikzpicture}

\def\centerarc[#1](#2)(#3:#4:#5)% Syntax: [draw options] (center) (initial angle:final angle:radius)
    { \draw[#1] ($(#2)+({#5*cos(#3)},{#5*sin(#3)})$) arc (#3:#4:#5); }

\begin{scope}

\clip(-2.5,-2.5) rectangle (3.5,3.5);

\draw[] (-2.5,-2.5) rectangle (3.5,3.5);

\draw[fill] (-0.5, -0.85) circle (0.075);
\draw[fill] (0, 0.5) circle (0.075);
\draw[fill] (0.6, 0.54) circle (0.075);
\draw[fill] (-0.75, 0.9) circle (0.075);
\draw[fill] (-0.65, -0.55) circle (0.075);
\draw[fill] (-1.5, 0) circle (0.075);
\draw[fill] (0, -1.75) circle (0.075);
\draw[fill] (0.9, 1.94) circle (0.075);
\draw[fill] (1.95, -1.25) circle (0.075);
\draw[fill] (-2, -1.45) circle (0.075);
\draw[fill] (2.5, 0) circle (0.075);
\draw[fill] (0, -0.5) circle (0.075);
\draw[fill] (2.6, 1.54) circle (0.075);
\draw[fill] (3.0, 2.0) circle (0.075);
\draw[fill] (1.65, 2.7) circle (0.075);
\draw[fill] (1.5, 3) circle (0.075);
\draw[fill] (2, 1.75) circle (0.075);
\draw[fill] (1.2, 1.9) circle (0.075);
\draw[fill] (1.7, 1.75) circle (0.075);
\draw[fill] (1.75, 2.45) circle (0.075);
\draw[fill] (2.5, 2.5) circle (0.075);

\centerarc[red,thick](0.9,1.94)(0:360:1.85);

\centerarc[red,thick](-0.5, -0.85)(84.5:402:1.45);
\centerarc[red,thick](2.6,1.54)(94:239:1.35);

\centerarc[red,thick](1.70, 1.75)(246:448:0.815);
\centerarc[red,thick](0.60, 0.54)(63:142:1.95);
\centerarc[red,thick](-0.65, -0.55)(0:360:0.825);
\centerarc[red,thick](-2, -1.45)(73.5:385.5:4.35);


% \centerarc[red,thick](3,2.0)(0:360:0.1);

\end{scope}

\end{tikzpicture}
